Search What You Want: Barrier Panelty NAS for Mixed Precision Quantization

Emergent hardwares can support mixed precision CNN models inference that assign different bitwidths for different layers. Learning to find an optimal mixed precision model that can preserve accuracy and satisfy the specific constraints on model size and computation is extremely challenge due to the difficult in training a mixed precision model and the huge space of all possible bit quantizations. In this paper, we propose a novel soft Barrier Penalty based NAS (BP-NAS) for mixed precision quantization, which ensures all the searched models are inside the valid domain defined by the complexity constraint, thus could return an optimal model under the given constraint by conducting search only one time. The proposed soft Barrier Penalty is differentiable and can impose very large losses to those models outside the valid domain while almost no punishment for models inside the valid domain, thus constraining the search only in the feasible domain. In addition, a differentiable Prob-1 regularizer is proposed to ensure learning with NAS is reasonable. A distribution reshaping training strategy is also used to make training more stable. BP-NAS sets new state of the arts on both classification (Cifar-10, ImageNet) and detection (COCO), surpassing all the efficient mixed precision methods designed manually and automatically. Particularly, BP-NAS achieves higher mAP (up to 2.7\% mAP improvement) together with lower bit computation cost compared with the existing best mixed precision model on COCO detection.

==> eccv2020_bpnas/fig/robust_exp/12481/train_log_qat.txt <==
Files already downloaded and verified
Files already downloaded and verified
['quant_w_1_a_1_bit', 'quant_w_2_a_2_bit', 'quant_w_4_a_4_bit', 'quant_w_8_a_8_bit', 'quant_w_3_a_4_bit', 'quant_w_4_a_3_bit', 'quant_w_6_a_4_bit']
ModuleList(
  (0): BasicBlock(
    (conv1): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (1): BasicBlock(
    (conv1): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (2): BasicBlock(
    (conv1): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (3): BasicBlock(
    (conv1): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (4): BasicBlock(
    (conv1): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (5): BasicBlock(
    (conv1): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (6): BasicBlock(
    (conv1): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
)
QAT_Conv
BatchNorm2d
ClipReLU
ConvBNRelu
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
ModuleList
Linear
ResNet_Stochastic_SuperNet
no model to resume
DataParallel(
  (module): ResNet_Stochastic_SuperNet(
    (first): ConvBNRelu(
      (conv): QAT_Conv(3, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
      (bn): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (relu): ClipReLU()
    )
    (stages_to_search): ModuleList(
      (0): BasicBlock(
        (conv1): QAT_Conv(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (1): BasicBlock(
        (conv1): QAT_Conv(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (2): BasicBlock(
        (conv1): QAT_Conv(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (3): BasicBlock(
        (conv1): QAT_Conv(16, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential(
          (0): QAT_Conv(16, 32, kernel_size=(1, 1), stride=(2, 2), bias=False)
          (1): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        )
        (relu_concat): ClipReLU()
      )
      (4): BasicBlock(
        (conv1): QAT_Conv(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (5): BasicBlock(
        (conv1): QAT_Conv(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (6): BasicBlock(
        (conv1): QAT_Conv(32, 64, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential(
          (0): QAT_Conv(32, 64, kernel_size=(1, 1), stride=(2, 2), bias=False)
          (1): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        )
        (relu_concat): ClipReLU()
      )
      (7): BasicBlock(
        (conv1): QAT_Conv(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (8): BasicBlock(
        (conv1): QAT_Conv(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
    )
    (last_stages): Linear(in_features=64, out_features=10, bias=True)
    (block): BasicBlock(
      (conv1): QAT_Conv(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
      (bn1): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (relu1): ClipReLU()
      (conv2): QAT_Conv(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
      (bn2): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (shortcut): Sequential()
      (relu_concat): ClipReLU()
    )
  )
)/mnt/lustre/yuhaibao/pruning-quantization-integrated-seatch/ablation_study/robust/supernet_functions/model_supernet.py:15: UserWarning: nn.init.kaiming_normal is now deprecated in favor of nn.init.kaiming_normal_.
  init.kaiming_normal(m.weight)
03/03 09:52:35 AM | ==================================== Start Training ======================================
03/03 09:52:35 AM | Start to train weights for epoch 0

type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([1.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([1.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([2.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([2.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([2.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([2.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([4.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([4.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([4.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([4.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([8.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([8.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([8.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  shortcut.0 tensor([8.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([8.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([1.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([1.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([2.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([2.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([2.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([2.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([4.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([4.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([4.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  shortcut.0 tensor([4.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([4.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([8.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([8.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([8.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([8.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([1.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([1.], device='cuda:0')
03/03 09:52:41 AM | Train: [  1/160] Step 050/097 Loss 2.124 Prec@(1,3) (18.1%, 69.7%), ce_loss 2.124
03/03 09:52:45 AM | Train: [  1/160] Step 097/097 Loss 2.031 Prec@(1,3) (22.1%, 75.3%), ce_loss 2.031
03/03 09:52:45 AM | _w_step_train: [  1/160] Final Prec@1 22.0640% Time 10.35
03/03 09:52:47 AM | Valid: [  1/160] Step 019/019 Loss 1.931 Prec@(1,3) (27.2%, 84.5%), ce_loss 2.014
03/03 09:52:47 AM | val: [  1/160] Final Prec@1 27.1800% Time 1.59
03/03 09:52:47 AM | Start to train weights for epoch 1
03/03 09:52:52 AM | Train: [  2/160] Step 050/097 Loss 1.817 Prec@(1,3) (31.6%, 84.4%), ce_loss 1.954
03/03 09:52:56 AM | Train: [  2/160] Step 097/097 Loss 1.790 Prec@(1,3) (32.7%, 85.2%), ce_loss 1.913
03/03 09:52:56 AM | _w_step_train: [  2/160] Final Prec@1 32.6920% Time 9.41
03/03 09:52:58 AM | Valid: [  2/160] Step 019/019 Loss 1.892 Prec@(1,3) (32.3%, 85.1%), ce_loss 1.911
03/03 09:52:58 AM | val: [  2/160] Final Prec@1 32.3000% Time 1.54
03/03 09:52:58 AM | Start to train weights for epoch 2
03/03 09:53:03 AM | Train: [  3/160] Step 050/097 Loss 1.707 Prec@(1,3) (37.0%, 87.5%), ce_loss 1.874
03/03 09:53:07 AM | Train: [  3/160] Step 097/097 Loss 2.996 Prec@(1,3) (24.6%, 70.1%), ce_loss 2.230
03/03 09:53:07 AM | _w_step_train: [  3/160] Final Prec@1 24.5700% Time 9.39
03/03 09:53:09 AM | Valid: [  3/160] Step 019/019 Loss 2.742 Prec@(1,3) (10.0%, 49.6%), ce_loss 2.259
03/03 09:53:09 AM | val: [  3/160] Final Prec@1 10.0000% Time 1.56
03/03 09:53:09 AM | Start to train weights for epoch 3
03/03 09:53:14 AM | Train: [  4/160] Step 050/097 Loss 2.262 Prec@(1,3) (14.5%, 60.5%), ce_loss 2.259
03/03 09:53:18 AM | Train: [  4/160] Step 097/097 Loss 2.234 Prec@(1,3) (15.7%, 63.3%), ce_loss 2.253
03/03 09:53:18 AM | _w_step_train: [  4/160] Final Prec@1 15.6760% Time 9.40
03/03 09:53:20 AM | Valid: [  4/160] Step 019/019 Loss 2.171 Prec@(1,3) (17.9%, 67.6%), ce_loss 2.250
03/03 09:53:20 AM | val: [  4/160] Final Prec@1 17.8900% Time 1.70
03/03 09:53:20 AM | Start to train weights for epoch 4
03/03 09:53:25 AM | Train: [  5/160] Step 050/097 Loss 2.175 Prec@(1,3) (17.6%, 69.0%), ce_loss 2.242
03/03 09:53:29 AM | Train: [  5/160] Step 097/097 Loss 2.135 Prec@(1,3) (18.6%, 70.8%), ce_loss 2.230
03/03 09:53:29 AM | _w_step_train: [  5/160] Final Prec@1 18.6240% Time 9.31
03/03 09:53:31 AM | Valid: [  5/160] Step 019/019 Loss 2.269 Prec@(1,3) (17.2%, 67.5%), ce_loss 2.231
03/03 09:53:31 AM | val: [  5/160] Final Prec@1 17.2200% Time 1.55
03/03 09:53:31 AM | Start to train weights for epoch 5
03/03 09:53:36 AM | Train: [  6/160] Step 050/097 Loss 2.045 Prec@(1,3) (21.0%, 76.7%), ce_loss 2.216
03/03 09:53:40 AM | Train: [  6/160] Step 097/097 Loss 2.039 Prec@(1,3) (21.5%, 76.8%), ce_loss 2.204
03/03 09:53:40 AM | _w_step_train: [  6/160] Final Prec@1 21.4720% Time 9.29
03/03 09:53:41 AM | Valid: [  6/160] Step 019/019 Loss 2.049 Prec@(1,3) (21.8%, 75.8%), ce_loss 2.200
03/03 09:53:41 AM | val: [  6/160] Final Prec@1 21.8400% Time 1.56
03/03 09:53:41 AM | Start to train weights for epoch 6
03/03 09:53:47 AM | Train: [  7/160] Step 050/097 Loss 2.058 Prec@(1,3) (21.8%, 75.8%), ce_loss 2.190
03/03 09:53:51 AM | Train: [  7/160] Step 097/097 Loss 2.047 Prec@(1,3) (22.0%, 76.3%), ce_loss 2.181
03/03 09:53:51 AM | _w_step_train: [  7/160] Final Prec@1 21.9980% Time 9.29
03/03 09:53:52 AM | Valid: [  7/160] Step 019/019 Loss 2.257 Prec@(1,3) (16.5%, 63.8%), ce_loss 2.183
03/03 09:53:52 AM | val: [  7/160] Final Prec@1 16.5100% Time 1.57
03/03 09:53:52 AM | Start to train weights for epoch 7
03/03 09:53:58 AM | Train: [  8/160] Step 050/097 Loss 2.017 Prec@(1,3) (22.9%, 78.3%), ce_loss 2.173
03/03 09:54:02 AM | Train: [  8/160] Step 097/097 Loss 2.013 Prec@(1,3) (23.3%, 78.3%), ce_loss 2.165
03/03 09:54:02 AM | _w_step_train: [  8/160] Final Prec@1 23.2540% Time 9.33
03/03 09:54:03 AM | Valid: [  8/160] Step 019/019 Loss 1.996 Prec@(1,3) (24.9%, 80.0%), ce_loss 2.161
03/03 09:54:03 AM | val: [  8/160] Final Prec@1 24.8900% Time 1.53
03/03 09:54:03 AM | Start to train weights for epoch 8
03/03 09:54:09 AM | Train: [  9/160] Step 050/097 Loss 2.013 Prec@(1,3) (23.8%, 78.1%), ce_loss 2.154
03/03 09:54:12 AM | Train: [  9/160] Step 097/097 Loss 2.006 Prec@(1,3) (24.1%, 78.5%), ce_loss 2.147
03/03 09:54:12 AM | _w_step_train: [  9/160] Final Prec@1 24.1200% Time 9.22
03/03 09:54:14 AM | Valid: [  9/160] Step 019/019 Loss 2.088 Prec@(1,3) (21.7%, 74.6%), ce_loss 2.145
03/03 09:54:14 AM | val: [  9/160] Final Prec@1 21.6900% Time 1.54
03/03 09:54:14 AM | Start to train weights for epoch 9
03/03 09:54:20 AM | Train: [ 10/160] Step 050/097 Loss 1.993 Prec@(1,3) (24.9%, 78.8%), ce_loss 2.138
03/03 09:54:23 AM | Train: [ 10/160] Step 097/097 Loss 1.989 Prec@(1,3) (25.1%, 79.0%), ce_loss 2.132
03/03 09:54:23 AM | _w_step_train: [ 10/160] Final Prec@1 25.1040% Time 9.40
03/03 09:54:25 AM | Valid: [ 10/160] Step 019/019 Loss 1.942 Prec@(1,3) (26.5%, 81.8%), ce_loss 2.129
03/03 09:54:25 AM | val: [ 10/160] Final Prec@1 26.5100% Time 1.58
03/03 09:54:25 AM | Start to train weights for epoch 10
03/03 09:54:31 AM | Train: [ 11/160] Step 050/097 Loss 1.984 Prec@(1,3) (25.1%, 79.5%), ce_loss 2.123
03/03 09:54:34 AM | Train: [ 11/160] Step 097/097 Loss 1.980 Prec@(1,3) (25.5%, 79.3%), ce_loss 2.118
03/03 09:54:34 AM | _w_step_train: [ 11/160] Final Prec@1 25.5120% Time 9.34
03/03 09:54:36 AM | Valid: [ 11/160] Step 019/019 Loss 2.359 Prec@(1,3) (18.1%, 64.2%), ce_loss 2.121
03/03 09:54:36 AM | val: [ 11/160] Final Prec@1 18.1200% Time 1.68
03/03 09:54:36 AM | Start to train weights for epoch 11
03/03 09:54:42 AM | Train: [ 12/160] Step 050/097 Loss 1.970 Prec@(1,3) (26.0%, 79.5%), ce_loss 2.115
03/03 09:54:45 AM | Train: [ 12/160] Step 097/097 Loss 1.969 Prec@(1,3) (26.1%, 79.6%), ce_loss 2.111
03/03 09:54:45 AM | _w_step_train: [ 12/160] Final Prec@1 26.1320% Time 9.54
03/03 09:54:47 AM | Valid: [ 12/160] Step 019/019 Loss 1.981 Prec@(1,3) (26.4%, 79.3%), ce_loss 2.109
03/03 09:54:47 AM | val: [ 12/160] Final Prec@1 26.4200% Time 1.62
03/03 09:54:47 AM | Start to train weights for epoch 12
03/03 09:54:53 AM | Train: [ 13/160] Step 050/097 Loss 1.967 Prec@(1,3) (26.1%, 80.1%), ce_loss 2.104
03/03 09:54:56 AM | Train: [ 13/160] Step 097/097 Loss 1.963 Prec@(1,3) (26.3%, 80.2%), ce_loss 2.099
03/03 09:54:56 AM | _w_step_train: [ 13/160] Final Prec@1 26.3400% Time 9.23
03/03 09:54:58 AM | Valid: [ 13/160] Step 019/019 Loss 1.891 Prec@(1,3) (29.1%, 83.0%), ce_loss 2.097
03/03 09:54:58 AM | val: [ 13/160] Final Prec@1 29.1100% Time 1.60
03/03 09:54:58 AM | Start to train weights for epoch 13
03/03 09:55:03 AM | Train: [ 14/160] Step 050/097 Loss 1.923 Prec@(1,3) (27.6%, 81.8%), ce_loss 2.091
03/03 09:55:07 AM | Train: [ 14/160] Step 097/097 Loss 1.917 Prec@(1,3) (27.8%, 82.0%), ce_loss 2.086
03/03 09:55:07 AM | _w_step_train: [ 14/160] Final Prec@1 27.7540% Time 9.24
03/03 09:55:09 AM | Valid: [ 14/160] Step 019/019 Loss 2.306 Prec@(1,3) (20.0%, 68.7%), ce_loss 2.088
03/03 09:55:09 AM | val: [ 14/160] Final Prec@1 20.0100% Time 1.55
03/03 09:55:09 AM | Start to train weights for epoch 14
03/03 09:55:14 AM | Train: [ 15/160] Step 050/097 Loss 1.926 Prec@(1,3) (27.6%, 81.8%), ce_loss 2.084
03/03 09:55:18 AM | Train: [ 15/160] Step 097/097 Loss 1.918 Prec@(1,3) (27.8%, 81.9%), ce_loss 2.079
03/03 09:55:18 AM | _w_step_train: [ 15/160] Final Prec@1 27.7680% Time 9.44
03/03 09:55:20 AM | Valid: [ 15/160] Step 019/019 Loss 2.838 Prec@(1,3) (17.3%, 57.3%), ce_loss 2.087
03/03 09:55:20 AM | val: [ 15/160] Final Prec@1 17.3000% Time 1.54
03/03 09:55:20 AM | Start to train weights for epoch 15
03/03 09:55:25 AM | Train: [ 16/160] Step 050/097 Loss 1.904 Prec@(1,3) (28.2%, 82.6%), ce_loss 2.082
03/03 09:55:29 AM | Train: [ 16/160] Step 097/097 Loss 1.904 Prec@(1,3) (28.3%, 82.5%), ce_loss 2.078
03/03 09:55:29 AM | _w_step_train: [ 16/160] Final Prec@1 28.3040% Time 9.23
03/03 09:55:30 AM | Valid: [ 16/160] Step 019/019 Loss 2.098 Prec@(1,3) (21.3%, 78.7%), ce_loss 2.078
03/03 09:55:30 AM | val: [ 16/160] Final Prec@1 21.3100% Time 1.52
03/03 09:55:30 AM | Start to train weights for epoch 16
03/03 09:55:36 AM | Train: [ 17/160] Step 050/097 Loss 1.905 Prec@(1,3) (28.3%, 81.9%), ce_loss 2.073
03/03 09:55:40 AM | Train: [ 17/160] Step 097/097 Loss 1.899 Prec@(1,3) (28.4%, 82.3%), ce_loss 2.069
03/03 09:55:40 AM | _w_step_train: [ 17/160] Final Prec@1 28.3640% Time 9.28
03/03 09:55:41 AM | Valid: [ 17/160] Step 019/019 Loss 1.915 Prec@(1,3) (26.2%, 80.4%), ce_loss 2.068
03/03 09:55:41 AM | val: [ 17/160] Final Prec@1 26.2200% Time 1.52
03/03 09:55:41 AM | Start to train weights for epoch 17
03/03 09:55:47 AM | Train: [ 18/160] Step 050/097 Loss 1.913 Prec@(1,3) (27.8%, 81.7%), ce_loss 2.064
03/03 09:55:51 AM | Train: [ 18/160] Step 097/097 Loss 1.905 Prec@(1,3) (28.3%, 82.0%), ce_loss 2.060
03/03 09:55:51 AM | _w_step_train: [ 18/160] Final Prec@1 28.2740% Time 9.32
03/03 09:55:52 AM | Valid: [ 18/160] Step 019/019 Loss 2.967 Prec@(1,3) (18.3%, 57.4%), ce_loss 2.068
03/03 09:55:52 AM | val: [ 18/160] Final Prec@1 18.2500% Time 1.57
03/03 09:55:52 AM | Start to train weights for epoch 18
03/03 09:55:58 AM | Train: [ 19/160] Step 050/097 Loss 1.888 Prec@(1,3) (28.8%, 82.8%), ce_loss 2.064
03/03 09:56:02 AM | Train: [ 19/160] Step 097/097 Loss 1.884 Prec@(1,3) (29.1%, 82.8%), ce_loss 2.060
03/03 09:56:02 AM | _w_step_train: [ 19/160] Final Prec@1 29.1460% Time 9.82
03/03 09:56:04 AM | Valid: [ 19/160] Step 019/019 Loss 1.928 Prec@(1,3) (26.5%, 82.6%), ce_loss 2.059
03/03 09:56:04 AM | val: [ 19/160] Final Prec@1 26.4600% Time 1.65
03/03 09:56:04 AM | Start to train weights for epoch 19
03/03 09:56:10 AM | Train: [ 20/160] Step 050/097 Loss 1.878 Prec@(1,3) (29.2%, 83.0%), ce_loss 2.055
03/03 09:56:13 AM | Train: [ 20/160] Step 097/097 Loss 1.877 Prec@(1,3) (29.3%, 82.9%), ce_loss 2.051
03/03 09:56:13 AM | _w_step_train: [ 20/160] Final Prec@1 29.3260% Time 9.76
03/03 09:56:15 AM | Valid: [ 20/160] Step 019/019 Loss 1.840 Prec@(1,3) (30.8%, 83.8%), ce_loss 2.050
03/03 09:56:15 AM | val: [ 20/160] Final Prec@1 30.7800% Time 1.79
03/03 09:56:15 AM | Start to train weights for epoch 20
03/03 09:56:21 AM | Train: [ 21/160] Step 050/097 Loss 1.891 Prec@(1,3) (29.0%, 82.3%), ce_loss 2.046
03/03 09:56:25 AM | Train: [ 21/160] Step 097/097 Loss 1.871 Prec@(1,3) (29.8%, 83.0%), ce_loss 2.042
03/03 09:56:25 AM | _w_step_train: [ 21/160] Final Prec@1 29.8240% Time 9.98
03/03 09:56:27 AM | Valid: [ 21/160] Step 019/019 Loss 1.793 Prec@(1,3) (31.7%, 85.7%), ce_loss 2.040
03/03 09:56:27 AM | val: [ 21/160] Final Prec@1 31.6900% Time 1.82
03/03 09:56:27 AM | Start to train weights for epoch 21
03/03 09:56:33 AM | Train: [ 22/160] Step 050/097 Loss 1.833 Prec@(1,3) (30.6%, 84.5%), ce_loss 2.036
03/03 09:56:37 AM | Train: [ 22/160] Step 097/097 Loss 1.820 Prec@(1,3) (31.2%, 84.8%), ce_loss 2.032
03/03 09:56:37 AM | _w_step_train: [ 22/160] Final Prec@1 31.2360% Time 9.74
03/03 09:56:38 AM | Valid: [ 22/160] Step 019/019 Loss 1.783 Prec@(1,3) (32.4%, 86.7%), ce_loss 2.030
03/03 09:56:38 AM | val: [ 22/160] Final Prec@1 32.3800% Time 1.70
03/03 09:56:38 AM | Start to train weights for epoch 22
03/03 09:56:44 AM | Train: [ 23/160] Step 050/097 Loss 1.801 Prec@(1,3) (32.2%, 85.5%), ce_loss 2.026
03/03 09:56:48 AM | Train: [ 23/160] Step 097/097 Loss 1.785 Prec@(1,3) (32.8%, 85.8%), ce_loss 2.021
03/03 09:56:48 AM | _w_step_train: [ 23/160] Final Prec@1 32.7800% Time 9.54
03/03 09:56:50 AM | Valid: [ 23/160] Step 019/019 Loss 1.743 Prec@(1,3) (34.8%, 86.9%), ce_loss 2.019
03/03 09:56:50 AM | val: [ 23/160] Final Prec@1 34.7700% Time 1.68
03/03 09:56:50 AM | Start to train weights for epoch 23
03/03 09:56:55 AM | Train: [ 24/160] Step 050/097 Loss 1.844 Prec@(1,3) (31.0%, 84.2%), ce_loss 2.016
03/03 09:56:59 AM | Train: [ 24/160] Step 097/097 Loss 1.832 Prec@(1,3) (31.1%, 84.6%), ce_loss 2.013
03/03 09:56:59 AM | _w_step_train: [ 24/160] Final Prec@1 31.0840% Time 9.50
03/03 09:57:01 AM | Valid: [ 24/160] Step 019/019 Loss 1.873 Prec@(1,3) (28.6%, 85.7%), ce_loss 2.012
03/03 09:57:01 AM | val: [ 24/160] Final Prec@1 28.6100% Time 1.66
03/03 09:57:01 AM | Start to train weights for epoch 24
03/03 09:57:07 AM | Train: [ 25/160] Step 050/097 Loss 1.777 Prec@(1,3) (33.5%, 85.9%), ce_loss 2.008
03/03 09:57:10 AM | Train: [ 25/160] Step 097/097 Loss 1.767 Prec@(1,3) (33.7%, 86.1%), ce_loss 2.003
03/03 09:57:10 AM | _w_step_train: [ 25/160] Final Prec@1 33.7400% Time 9.62
03/03 09:57:12 AM | Valid: [ 25/160] Step 019/019 Loss 1.744 Prec@(1,3) (35.3%, 87.9%), ce_loss 2.002
03/03 09:57:12 AM | val: [ 25/160] Final Prec@1 35.2900% Time 1.63
03/03 09:57:12 AM | Start to train weights for epoch 25
03/03 09:57:18 AM | Train: [ 26/160] Step 050/097 Loss 1.742 Prec@(1,3) (34.2%, 87.0%), ce_loss 1.997
03/03 09:57:22 AM | Train: [ 26/160] Step 097/097 Loss 1.751 Prec@(1,3) (33.9%, 86.6%), ce_loss 1.994
03/03 09:57:22 AM | _w_step_train: [ 26/160] Final Prec@1 33.9080% Time 9.56
03/03 09:57:23 AM | Valid: [ 26/160] Step 019/019 Loss 1.854 Prec@(1,3) (31.6%, 85.4%), ce_loss 1.993
03/03 09:57:23 AM | val: [ 26/160] Final Prec@1 31.5700% Time 1.75
03/03 09:57:23 AM | Start to train weights for epoch 26
03/03 09:57:29 AM | Train: [ 27/160] Step 050/097 Loss 1.750 Prec@(1,3) (33.9%, 86.7%), ce_loss 1.989
03/03 09:57:33 AM | Train: [ 27/160] Step 097/097 Loss 1.737 Prec@(1,3) (34.5%, 87.0%), ce_loss 1.985
03/03 09:57:33 AM | _w_step_train: [ 27/160] Final Prec@1 34.5460% Time 9.75
03/03 09:57:35 AM | Valid: [ 27/160] Step 019/019 Loss 1.630 Prec@(1,3) (38.8%, 89.5%), ce_loss 1.983
03/03 09:57:35 AM | val: [ 27/160] Final Prec@1 38.8400% Time 1.71
03/03 09:57:35 AM | Start to train weights for epoch 27
03/03 09:57:41 AM | Train: [ 28/160] Step 050/097 Loss 1.757 Prec@(1,3) (34.1%, 86.4%), ce_loss 1.979
03/03 09:57:45 AM | Train: [ 28/160] Step 097/097 Loss 1.775 Prec@(1,3) (33.4%, 86.0%), ce_loss 1.976
03/03 09:57:45 AM | _w_step_train: [ 28/160] Final Prec@1 33.4220% Time 9.76
03/03 09:57:46 AM | Valid: [ 28/160] Step 019/019 Loss 2.002 Prec@(1,3) (31.9%, 81.0%), ce_loss 1.977
03/03 09:57:46 AM | val: [ 28/160] Final Prec@1 31.9500% Time 1.70
03/03 09:57:46 AM | Start to train weights for epoch 28
03/03 09:57:52 AM | Train: [ 29/160] Step 050/097 Loss 1.736 Prec@(1,3) (35.4%, 86.7%), ce_loss 1.973
03/03 09:57:56 AM | Train: [ 29/160] Step 097/097 Loss 1.736 Prec@(1,3) (35.3%, 86.8%), ce_loss 1.970
03/03 09:57:56 AM | _w_step_train: [ 29/160] Final Prec@1 35.3260% Time 9.55
03/03 09:57:58 AM | Valid: [ 29/160] Step 019/019 Loss 1.814 Prec@(1,3) (34.7%, 84.7%), ce_loss 1.969
03/03 09:57:58 AM | val: [ 29/160] Final Prec@1 34.6800% Time 1.70
03/03 09:57:58 AM | Start to train weights for epoch 29
03/03 09:58:03 AM | Train: [ 30/160] Step 050/097 Loss 1.787 Prec@(1,3) (33.2%, 86.0%), ce_loss 1.966
03/03 09:58:07 AM | Train: [ 30/160] Step 097/097 Loss 1.752 Prec@(1,3) (34.6%, 86.7%), ce_loss 1.963
03/03 09:58:07 AM | _w_step_train: [ 30/160] Final Prec@1 34.5520% Time 9.74
03/03 09:58:09 AM | Valid: [ 30/160] Step 019/019 Loss 1.759 Prec@(1,3) (36.6%, 86.9%), ce_loss 1.962
03/03 09:58:09 AM | val: [ 30/160] Final Prec@1 36.5800% Time 1.65
03/03 09:58:09 AM | Start to train weights for epoch 30
03/03 09:58:15 AM | Train: [ 31/160] Step 050/097 Loss 1.698 Prec@(1,3) (36.3%, 88.0%), ce_loss 1.958
03/03 09:58:18 AM | Train: [ 31/160] Step 097/097 Loss 1.685 Prec@(1,3) (36.8%, 88.3%), ce_loss 1.954
03/03 09:58:18 AM | _w_step_train: [ 31/160] Final Prec@1 36.8060% Time 9.41
03/03 09:58:20 AM | Valid: [ 31/160] Step 019/019 Loss 1.721 Prec@(1,3) (37.1%, 87.4%), ce_loss 1.953
03/03 09:58:20 AM | val: [ 31/160] Final Prec@1 37.1500% Time 1.63
03/03 09:58:20 AM | Start to train weights for epoch 31
03/03 09:58:26 AM | Train: [ 32/160] Step 050/097 Loss 1.677 Prec@(1,3) (37.8%, 88.3%), ce_loss 1.949
03/03 09:58:30 AM | Train: [ 32/160] Step 097/097 Loss 1.676 Prec@(1,3) (37.9%, 88.3%), ce_loss 1.946
03/03 09:58:30 AM | _w_step_train: [ 32/160] Final Prec@1 37.9400% Time 9.69
03/03 09:58:31 AM | Valid: [ 32/160] Step 019/019 Loss 1.889 Prec@(1,3) (30.6%, 84.9%), ce_loss 1.945
03/03 09:58:31 AM | val: [ 32/160] Final Prec@1 30.5600% Time 1.72
03/03 09:58:31 AM | Start to train weights for epoch 32
03/03 09:58:37 AM | Train: [ 33/160] Step 050/097 Loss 1.697 Prec@(1,3) (37.1%, 87.8%), ce_loss 1.942
03/03 09:58:41 AM | Train: [ 33/160] Step 097/097 Loss 1.674 Prec@(1,3) (38.0%, 88.3%), ce_loss 1.938
03/03 09:58:41 AM | _w_step_train: [ 33/160] Final Prec@1 37.9740% Time 9.75
03/03 09:58:43 AM | Valid: [ 33/160] Step 019/019 Loss 2.008 Prec@(1,3) (33.3%, 82.0%), ce_loss 1.939
03/03 09:58:43 AM | val: [ 33/160] Final Prec@1 33.2500% Time 1.67
03/03 09:58:43 AM | Start to train weights for epoch 33
03/03 09:58:49 AM | Train: [ 34/160] Step 050/097 Loss 1.652 Prec@(1,3) (38.6%, 88.8%), ce_loss 1.935
03/03 09:58:52 AM | Train: [ 34/160] Step 097/097 Loss 1.638 Prec@(1,3) (39.2%, 89.2%), ce_loss 1.931
03/03 09:58:52 AM | _w_step_train: [ 34/160] Final Prec@1 39.2220% Time 9.53
03/03 09:58:54 AM | Valid: [ 34/160] Step 019/019 Loss 1.945 Prec@(1,3) (29.2%, 83.1%), ce_loss 1.931
03/03 09:58:54 AM | val: [ 34/160] Final Prec@1 29.2100% Time 1.77
03/03 09:58:54 AM | Start to train weights for epoch 34
03/03 09:59:00 AM | Train: [ 35/160] Step 050/097 Loss 1.734 Prec@(1,3) (35.8%, 87.1%), ce_loss 1.929
03/03 09:59:04 AM | Train: [ 35/160] Step 097/097 Loss 1.721 Prec@(1,3) (36.3%, 87.5%), ce_loss 1.926
03/03 09:59:04 AM | _w_step_train: [ 35/160] Final Prec@1 36.2900% Time 9.61
03/03 09:59:05 AM | Valid: [ 35/160] Step 019/019 Loss 2.145 Prec@(1,3) (29.3%, 82.4%), ce_loss 1.927
03/03 09:59:05 AM | val: [ 35/160] Final Prec@1 29.2700% Time 1.66
03/03 09:59:05 AM | Start to train weights for epoch 35
03/03 09:59:11 AM | Train: [ 36/160] Step 050/097 Loss 1.668 Prec@(1,3) (38.1%, 88.8%), ce_loss 1.924
03/03 09:59:15 AM | Train: [ 36/160] Step 097/097 Loss 1.673 Prec@(1,3) (37.8%, 88.5%), ce_loss 1.921
03/03 09:59:15 AM | _w_step_train: [ 36/160] Final Prec@1 37.8420% Time 9.65
03/03 09:59:17 AM | Valid: [ 36/160] Step 019/019 Loss 1.847 Prec@(1,3) (33.6%, 85.1%), ce_loss 1.921
03/03 09:59:17 AM | val: [ 36/160] Final Prec@1 33.6400% Time 1.62
03/03 09:59:17 AM | Start to train weights for epoch 36
03/03 09:59:22 AM | Train: [ 37/160] Step 050/097 Loss 1.632 Prec@(1,3) (39.9%, 89.3%), ce_loss 1.918
03/03 09:59:26 AM | Train: [ 37/160] Step 097/097 Loss 1.624 Prec@(1,3) (40.2%, 89.4%), ce_loss 1.914
03/03 09:59:26 AM | _w_step_train: [ 37/160] Final Prec@1 40.2200% Time 9.45
03/03 09:59:28 AM | Valid: [ 37/160] Step 019/019 Loss 1.727 Prec@(1,3) (36.6%, 87.9%), ce_loss 1.914
03/03 09:59:28 AM | val: [ 37/160] Final Prec@1 36.6000% Time 1.72
03/03 09:59:28 AM | Start to train weights for epoch 37
03/03 09:59:34 AM | Train: [ 38/160] Step 050/097 Loss 1.592 Prec@(1,3) (41.3%, 90.2%), ce_loss 1.910
03/03 09:59:37 AM | Train: [ 38/160] Step 097/097 Loss 1.646 Prec@(1,3) (39.2%, 89.1%), ce_loss 1.908
03/03 09:59:37 AM | _w_step_train: [ 38/160] Final Prec@1 39.2200% Time 9.57
03/03 09:59:39 AM | Valid: [ 38/160] Step 019/019 Loss 2.122 Prec@(1,3) (29.6%, 78.0%), ce_loss 1.909
03/03 09:59:39 AM | val: [ 38/160] Final Prec@1 29.5600% Time 1.67
03/03 09:59:39 AM | Start to train weights for epoch 38
03/03 09:59:45 AM | Train: [ 39/160] Step 050/097 Loss 1.640 Prec@(1,3) (39.2%, 89.0%), ce_loss 1.906
03/03 09:59:49 AM | Train: [ 39/160] Step 097/097 Loss 1.693 Prec@(1,3) (37.5%, 87.8%), ce_loss 1.904
03/03 09:59:49 AM | _w_step_train: [ 39/160] Final Prec@1 37.5440% Time 9.93
03/03 09:59:51 AM | Valid: [ 39/160] Step 019/019 Loss 1.695 Prec@(1,3) (38.2%, 87.1%), ce_loss 1.903
03/03 09:59:51 AM | val: [ 39/160] Final Prec@1 38.2500% Time 1.60
03/03 09:59:51 AM | Start to train weights for epoch 39
03/03 09:59:57 AM | Train: [ 40/160] Step 050/097 Loss 1.662 Prec@(1,3) (38.8%, 88.5%), ce_loss 1.900
03/03 10:00:00 AM | Train: [ 40/160] Step 097/097 Loss 1.631 Prec@(1,3) (40.2%, 89.1%), ce_loss 1.897
03/03 10:00:00 AM | _w_step_train: [ 40/160] Final Prec@1 40.1620% Time 9.67
03/03 10:00:02 AM | Valid: [ 40/160] Step 019/019 Loss 1.548 Prec@(1,3) (43.8%, 91.4%), ce_loss 1.896
03/03 10:00:02 AM | val: [ 40/160] Final Prec@1 43.8000% Time 1.72
03/03 10:00:02 AM | Start to train weights for epoch 40
03/03 10:00:08 AM | Train: [ 41/160] Step 050/097 Loss 1.597 Prec@(1,3) (41.6%, 89.9%), ce_loss 1.893
03/03 10:00:12 AM | Train: [ 41/160] Step 097/097 Loss 1.575 Prec@(1,3) (42.2%, 90.2%), ce_loss 1.889
03/03 10:00:12 AM | _w_step_train: [ 41/160] Final Prec@1 42.1860% Time 9.59
03/03 10:00:21 AM | Valid: [ 41/160] Step 019/019 Loss 1.601 Prec@(1,3) (41.8%, 89.6%), ce_loss 1.888
03/03 10:00:21 AM | val: [ 41/160] Final Prec@1 41.7800% Time 9.71
03/03 10:00:21 AM | Start to train weights for epoch 41
03/03 10:00:30 AM | Train: [ 42/160] Step 050/097 Loss 1.523 Prec@(1,3) (44.8%, 90.8%), ce_loss 1.884
03/03 10:00:34 AM | Train: [ 42/160] Step 097/097 Loss 1.524 Prec@(1,3) (44.3%, 91.0%), ce_loss 1.881
03/03 10:00:34 AM | _w_step_train: [ 42/160] Final Prec@1 44.2820% Time 12.13
03/03 10:00:35 AM | Valid: [ 42/160] Step 019/019 Loss 2.264 Prec@(1,3) (30.1%, 76.2%), ce_loss 1.882
03/03 10:00:35 AM | val: [ 42/160] Final Prec@1 30.1500% Time 1.60
03/03 10:00:35 AM | Start to train weights for epoch 42
03/03 10:00:41 AM | Train: [ 43/160] Step 050/097 Loss 1.598 Prec@(1,3) (41.3%, 89.7%), ce_loss 1.880
03/03 10:00:45 AM | Train: [ 43/160] Step 097/097 Loss 1.600 Prec@(1,3) (41.4%, 89.5%), ce_loss 1.877
03/03 10:00:45 AM | _w_step_train: [ 43/160] Final Prec@1 41.3620% Time 9.65
03/03 10:00:47 AM | Valid: [ 43/160] Step 019/019 Loss 1.669 Prec@(1,3) (39.8%, 88.1%), ce_loss 1.876
03/03 10:00:47 AM | val: [ 43/160] Final Prec@1 39.8000% Time 1.76
03/03 10:00:47 AM | Start to train weights for epoch 43
03/03 10:00:53 AM | Train: [ 44/160] Step 050/097 Loss 1.511 Prec@(1,3) (44.9%, 91.1%), ce_loss 1.873
03/03 10:00:56 AM | Train: [ 44/160] Step 097/097 Loss 1.511 Prec@(1,3) (44.9%, 91.1%), ce_loss 1.869
03/03 10:00:56 AM | _w_step_train: [ 44/160] Final Prec@1 44.8860% Time 9.67
03/03 10:00:58 AM | Valid: [ 44/160] Step 019/019 Loss 1.726 Prec@(1,3) (40.2%, 86.9%), ce_loss 1.869
03/03 10:00:58 AM | val: [ 44/160] Final Prec@1 40.1700% Time 1.67
03/03 10:00:58 AM | Start to train weights for epoch 44
03/03 10:01:04 AM | Train: [ 45/160] Step 050/097 Loss 1.511 Prec@(1,3) (44.4%, 90.9%), ce_loss 1.865
03/03 10:01:08 AM | Train: [ 45/160] Step 097/097 Loss 1.503 Prec@(1,3) (45.0%, 91.0%), ce_loss 1.862
03/03 10:01:08 AM | _w_step_train: [ 45/160] Final Prec@1 45.0500% Time 10.11
03/03 10:01:10 AM | Valid: [ 45/160] Step 019/019 Loss 3.408 Prec@(1,3) (19.6%, 61.1%), ce_loss 1.868
03/03 10:01:10 AM | val: [ 45/160] Final Prec@1 19.6200% Time 1.70
03/03 10:01:10 AM | Start to train weights for epoch 45
03/03 10:01:16 AM | Train: [ 46/160] Step 050/097 Loss 1.525 Prec@(1,3) (44.3%, 90.8%), ce_loss 1.864
03/03 10:01:19 AM | Train: [ 46/160] Step 097/097 Loss 1.560 Prec@(1,3) (42.8%, 90.2%), ce_loss 1.862
03/03 10:01:19 AM | _w_step_train: [ 46/160] Final Prec@1 42.8380% Time 9.70
03/03 10:01:21 AM | Valid: [ 46/160] Step 019/019 Loss 2.014 Prec@(1,3) (31.1%, 81.8%), ce_loss 1.863
03/03 10:01:21 AM | val: [ 46/160] Final Prec@1 31.1300% Time 1.55
03/03 10:01:21 AM | Start to train weights for epoch 46
03/03 10:01:27 AM | Train: [ 47/160] Step 050/097 Loss 1.548 Prec@(1,3) (43.4%, 90.4%), ce_loss 1.860
03/03 10:01:31 AM | Train: [ 47/160] Step 097/097 Loss 1.534 Prec@(1,3) (44.2%, 90.6%), ce_loss 1.857
03/03 10:01:31 AM | _w_step_train: [ 47/160] Final Prec@1 44.2400% Time 9.75
03/03 10:01:32 AM | Valid: [ 47/160] Step 019/019 Loss 2.466 Prec@(1,3) (31.8%, 75.0%), ce_loss 1.859
03/03 10:01:32 AM | val: [ 47/160] Final Prec@1 31.8300% Time 1.55
03/03 10:01:32 AM | Start to train weights for epoch 47
03/03 10:01:38 AM | Train: [ 48/160] Step 050/097 Loss 1.471 Prec@(1,3) (46.6%, 91.2%), ce_loss 1.855
03/03 10:01:42 AM | Train: [ 48/160] Step 097/097 Loss 1.467 Prec@(1,3) (46.9%, 91.4%), ce_loss 1.852
03/03 10:01:42 AM | _w_step_train: [ 48/160] Final Prec@1 46.9120% Time 9.79
03/03 10:01:44 AM | Valid: [ 48/160] Step 019/019 Loss 1.480 Prec@(1,3) (47.2%, 92.4%), ce_loss 1.851
03/03 10:01:44 AM | val: [ 48/160] Final Prec@1 47.2100% Time 1.63
03/03 10:01:44 AM | Start to train weights for epoch 48
03/03 10:01:50 AM | Train: [ 49/160] Step 050/097 Loss 1.436 Prec@(1,3) (48.1%, 92.1%), ce_loss 1.847
03/03 10:01:54 AM | Train: [ 49/160] Step 097/097 Loss 1.436 Prec@(1,3) (48.0%, 92.2%), ce_loss 1.844
03/03 10:01:54 AM | _w_step_train: [ 49/160] Final Prec@1 48.0420% Time 9.77
03/03 10:01:55 AM | Valid: [ 49/160] Step 019/019 Loss 1.632 Prec@(1,3) (43.4%, 91.5%), ce_loss 1.843
03/03 10:01:55 AM | val: [ 49/160] Final Prec@1 43.4000% Time 1.68
03/03 10:01:55 AM | Start to train weights for epoch 49
03/03 10:02:01 AM | Train: [ 50/160] Step 050/097 Loss 1.424 Prec@(1,3) (48.7%, 92.1%), ce_loss 1.839
03/03 10:02:05 AM | Train: [ 50/160] Step 097/097 Loss 1.435 Prec@(1,3) (48.1%, 92.0%), ce_loss 1.836
03/03 10:02:05 AM | _w_step_train: [ 50/160] Final Prec@1 48.1380% Time 9.58
03/03 10:02:07 AM | Valid: [ 50/160] Step 019/019 Loss 2.677 Prec@(1,3) (22.3%, 71.4%), ce_loss 1.839
03/03 10:02:07 AM | val: [ 50/160] Final Prec@1 22.2900% Time 1.72
03/03 10:02:07 AM | Start to train weights for epoch 50
03/03 10:02:13 AM | Train: [ 51/160] Step 050/097 Loss 1.431 Prec@(1,3) (48.0%, 92.3%), ce_loss 1.835
03/03 10:02:16 AM | Train: [ 51/160] Step 097/097 Loss 1.433 Prec@(1,3) (48.1%, 92.1%), ce_loss 1.832
03/03 10:02:16 AM | _w_step_train: [ 51/160] Final Prec@1 48.0720% Time 9.75
03/03 10:02:18 AM | Valid: [ 51/160] Step 019/019 Loss 1.596 Prec@(1,3) (43.3%, 91.6%), ce_loss 1.832
03/03 10:02:18 AM | val: [ 51/160] Final Prec@1 43.2800% Time 1.75
03/03 10:02:18 AM | Start to train weights for epoch 51
03/03 10:02:32 AM | Train: [ 52/160] Step 050/097 Loss 1.422 Prec@(1,3) (48.5%, 92.3%), ce_loss 1.828
03/03 10:02:36 AM | Train: [ 52/160] Step 097/097 Loss 1.422 Prec@(1,3) (48.5%, 92.3%), ce_loss 1.825
03/03 10:02:36 AM | _w_step_train: [ 52/160] Final Prec@1 48.5320% Time 17.75
03/03 10:02:37 AM | Valid: [ 52/160] Step 019/019 Loss 1.790 Prec@(1,3) (37.2%, 87.2%), ce_loss 1.825
03/03 10:02:37 AM | val: [ 52/160] Final Prec@1 37.2300% Time 1.69
03/03 10:02:37 AM | Start to train weights for epoch 52
03/03 10:02:43 AM | Train: [ 53/160] Step 050/097 Loss 1.414 Prec@(1,3) (48.9%, 92.5%), ce_loss 1.821
03/03 10:02:47 AM | Train: [ 53/160] Step 097/097 Loss 1.404 Prec@(1,3) (49.2%, 92.7%), ce_loss 1.818
03/03 10:02:47 AM | _w_step_train: [ 53/160] Final Prec@1 49.1640% Time 9.64
03/03 10:02:49 AM | Valid: [ 53/160] Step 019/019 Loss 1.463 Prec@(1,3) (48.6%, 92.1%), ce_loss 1.817
03/03 10:02:49 AM | val: [ 53/160] Final Prec@1 48.5600% Time 1.77
03/03 10:02:49 AM | Start to train weights for epoch 53
03/03 10:02:55 AM | Train: [ 54/160] Step 050/097 Loss 1.386 Prec@(1,3) (49.9%, 92.7%), ce_loss 1.814
03/03 10:02:59 AM | Train: [ 54/160] Step 097/097 Loss 1.387 Prec@(1,3) (49.7%, 92.9%), ce_loss 1.810
03/03 10:02:59 AM | _w_step_train: [ 54/160] Final Prec@1 49.7480% Time 9.72
03/03 10:03:00 AM | Valid: [ 54/160] Step 019/019 Loss 2.017 Prec@(1,3) (32.7%, 89.6%), ce_loss 1.811
03/03 10:03:00 AM | val: [ 54/160] Final Prec@1 32.6800% Time 1.64
03/03 10:03:00 AM | Start to train weights for epoch 54
03/03 10:03:06 AM | Train: [ 55/160] Step 050/097 Loss 1.372 Prec@(1,3) (49.9%, 93.1%), ce_loss 1.808
03/03 10:03:10 AM | Train: [ 55/160] Step 097/097 Loss 1.382 Prec@(1,3) (49.8%, 93.0%), ce_loss 1.805
03/03 10:03:10 AM | _w_step_train: [ 55/160] Final Prec@1 49.7580% Time 9.59
03/03 10:03:11 AM | Valid: [ 55/160] Step 019/019 Loss 1.583 Prec@(1,3) (43.7%, 90.1%), ce_loss 1.804
03/03 10:03:11 AM | val: [ 55/160] Final Prec@1 43.6500% Time 1.65
03/03 10:03:11 AM | Start to train weights for epoch 55
03/03 10:03:17 AM | Train: [ 56/160] Step 050/097 Loss 1.384 Prec@(1,3) (50.2%, 92.8%), ce_loss 1.801
03/03 10:03:21 AM | Train: [ 56/160] Step 097/097 Loss 1.380 Prec@(1,3) (50.0%, 92.9%), ce_loss 1.798
03/03 10:03:21 AM | _w_step_train: [ 56/160] Final Prec@1 50.0460% Time 9.51
03/03 10:03:23 AM | Valid: [ 56/160] Step 019/019 Loss 3.544 Prec@(1,3) (19.2%, 68.7%), ce_loss 1.803
03/03 10:03:23 AM | val: [ 56/160] Final Prec@1 19.1800% Time 1.62
03/03 10:03:23 AM | Start to train weights for epoch 56
03/03 10:03:29 AM | Train: [ 57/160] Step 050/097 Loss 1.382 Prec@(1,3) (50.0%, 93.0%), ce_loss 1.800
03/03 10:03:33 AM | Train: [ 57/160] Step 097/097 Loss 1.363 Prec@(1,3) (50.8%, 93.2%), ce_loss 1.796
03/03 10:03:33 AM | _w_step_train: [ 57/160] Final Prec@1 50.8160% Time 9.84
03/03 10:03:34 AM | Valid: [ 57/160] Step 019/019 Loss 1.436 Prec@(1,3) (48.5%, 92.5%), ce_loss 1.795
03/03 10:03:34 AM | val: [ 57/160] Final Prec@1 48.5300% Time 1.66
03/03 10:03:34 AM | Start to train weights for epoch 57
03/03 10:03:40 AM | Train: [ 58/160] Step 050/097 Loss 1.414 Prec@(1,3) (49.1%, 92.3%), ce_loss 1.792
03/03 10:03:44 AM | Train: [ 58/160] Step 097/097 Loss 1.410 Prec@(1,3) (49.1%, 92.5%), ce_loss 1.790
03/03 10:03:44 AM | _w_step_train: [ 58/160] Final Prec@1 49.1500% Time 9.56
03/03 10:03:45 AM | Valid: [ 58/160] Step 019/019 Loss 1.809 Prec@(1,3) (41.0%, 87.6%), ce_loss 1.790
03/03 10:03:45 AM | val: [ 58/160] Final Prec@1 41.0100% Time 1.68
03/03 10:03:45 AM | Start to train weights for epoch 58
03/03 10:03:52 AM | Train: [ 59/160] Step 050/097 Loss 1.405 Prec@(1,3) (49.3%, 92.5%), ce_loss 1.787
03/03 10:03:55 AM | Train: [ 59/160] Step 097/097 Loss 1.396 Prec@(1,3) (49.6%, 92.7%), ce_loss 1.784
03/03 10:03:55 AM | _w_step_train: [ 59/160] Final Prec@1 49.6240% Time 9.72
03/03 10:03:57 AM | Valid: [ 59/160] Step 019/019 Loss 1.534 Prec@(1,3) (44.3%, 92.6%), ce_loss 1.783
03/03 10:03:57 AM | val: [ 59/160] Final Prec@1 44.2700% Time 1.64
03/03 10:03:57 AM | Start to train weights for epoch 59
03/03 10:04:03 AM | Train: [ 60/160] Step 050/097 Loss 1.381 Prec@(1,3) (49.9%, 93.0%), ce_loss 1.781
03/03 10:04:07 AM | Train: [ 60/160] Step 097/097 Loss 1.385 Prec@(1,3) (50.0%, 92.7%), ce_loss 1.778
03/03 10:04:07 AM | _w_step_train: [ 60/160] Final Prec@1 50.0300% Time 9.77
03/03 10:04:08 AM | Valid: [ 60/160] Step 019/019 Loss 1.528 Prec@(1,3) (43.5%, 91.6%), ce_loss 1.777
03/03 10:04:08 AM | val: [ 60/160] Final Prec@1 43.5100% Time 1.70
03/03 10:04:08 AM | Start to train weights for epoch 60
03/03 10:04:14 AM | Train: [ 61/160] Step 050/097 Loss 1.367 Prec@(1,3) (50.8%, 93.2%), ce_loss 1.774
03/03 10:04:18 AM | Train: [ 61/160] Step 097/097 Loss 1.356 Prec@(1,3) (51.2%, 93.2%), ce_loss 1.771
03/03 10:04:18 AM | _w_step_train: [ 61/160] Final Prec@1 51.2040% Time 9.77
03/03 10:04:20 AM | Valid: [ 61/160] Step 019/019 Loss 1.613 Prec@(1,3) (45.8%, 89.7%), ce_loss 1.771
03/03 10:04:20 AM | val: [ 61/160] Final Prec@1 45.7900% Time 1.76
03/03 10:04:20 AM | Start to train weights for epoch 61
03/03 10:04:26 AM | Train: [ 62/160] Step 050/097 Loss 1.362 Prec@(1,3) (50.8%, 92.9%), ce_loss 1.768
03/03 10:04:30 AM | Train: [ 62/160] Step 097/097 Loss 1.348 Prec@(1,3) (51.5%, 93.0%), ce_loss 1.765
03/03 10:04:30 AM | _w_step_train: [ 62/160] Final Prec@1 51.4940% Time 9.78
03/03 10:04:31 AM | Valid: [ 62/160] Step 019/019 Loss 1.451 Prec@(1,3) (49.2%, 92.2%), ce_loss 1.765
03/03 10:04:31 AM | val: [ 62/160] Final Prec@1 49.2100% Time 1.67
03/03 10:04:31 AM | Start to train weights for epoch 62
03/03 10:04:37 AM | Train: [ 63/160] Step 050/097 Loss 1.325 Prec@(1,3) (52.3%, 93.4%), ce_loss 1.761
03/03 10:04:41 AM | Train: [ 63/160] Step 097/097 Loss 1.326 Prec@(1,3) (52.5%, 93.4%), ce_loss 1.759
03/03 10:04:41 AM | _w_step_train: [ 63/160] Final Prec@1 52.4560% Time 9.61
03/03 10:04:43 AM | Valid: [ 63/160] Step 019/019 Loss 2.005 Prec@(1,3) (37.6%, 86.5%), ce_loss 1.759
03/03 10:04:43 AM | val: [ 63/160] Final Prec@1 37.5600% Time 1.73
03/03 10:04:43 AM | Start to train weights for epoch 63
03/03 10:04:49 AM | Train: [ 64/160] Step 050/097 Loss 1.332 Prec@(1,3) (52.6%, 93.3%), ce_loss 1.756
03/03 10:04:53 AM | Train: [ 64/160] Step 097/097 Loss 1.326 Prec@(1,3) (52.7%, 93.4%), ce_loss 1.754
03/03 10:04:53 AM | _w_step_train: [ 64/160] Final Prec@1 52.7100% Time 10.18
03/03 10:04:54 AM | Valid: [ 64/160] Step 019/019 Loss 1.720 Prec@(1,3) (41.4%, 86.8%), ce_loss 1.754
03/03 10:04:54 AM | val: [ 64/160] Final Prec@1 41.4200% Time 1.64
03/03 10:04:54 AM | Start to train weights for epoch 64
03/03 10:05:01 AM | Train: [ 65/160] Step 050/097 Loss 1.292 Prec@(1,3) (54.1%, 93.9%), ce_loss 1.750
03/03 10:05:04 AM | Train: [ 65/160] Step 097/097 Loss 1.285 Prec@(1,3) (54.3%, 94.1%), ce_loss 1.748
03/03 10:05:04 AM | _w_step_train: [ 65/160] Final Prec@1 54.3460% Time 9.73
03/03 10:05:06 AM | Valid: [ 65/160] Step 019/019 Loss 1.503 Prec@(1,3) (49.0%, 90.6%), ce_loss 1.747
03/03 10:05:06 AM | val: [ 65/160] Final Prec@1 48.9800% Time 1.68
03/03 10:05:06 AM | Start to train weights for epoch 65
03/03 10:05:12 AM | Train: [ 66/160] Step 050/097 Loss 1.260 Prec@(1,3) (55.2%, 94.4%), ce_loss 1.744
03/03 10:05:15 AM | Train: [ 66/160] Step 097/097 Loss 1.256 Prec@(1,3) (55.3%, 94.4%), ce_loss 1.741
03/03 10:05:15 AM | _w_step_train: [ 66/160] Final Prec@1 55.2600% Time 9.58
03/03 10:05:17 AM | Valid: [ 66/160] Step 019/019 Loss 1.518 Prec@(1,3) (50.2%, 89.9%), ce_loss 1.740
03/03 10:05:17 AM | val: [ 66/160] Final Prec@1 50.2400% Time 1.64
03/03 10:05:17 AM | Start to train weights for epoch 66
03/03 10:05:23 AM | Train: [ 67/160] Step 050/097 Loss 1.255 Prec@(1,3) (55.3%, 94.4%), ce_loss 1.737
03/03 10:05:27 AM | Train: [ 67/160] Step 097/097 Loss 1.275 Prec@(1,3) (54.8%, 94.0%), ce_loss 1.734
03/03 10:05:27 AM | _w_step_train: [ 67/160] Final Prec@1 54.7800% Time 9.58
03/03 10:05:28 AM | Valid: [ 67/160] Step 019/019 Loss 1.334 Prec@(1,3) (52.9%, 94.0%), ce_loss 1.733
03/03 10:05:28 AM | val: [ 67/160] Final Prec@1 52.9300% Time 1.50
03/03 10:05:28 AM | Start to train weights for epoch 67
03/03 10:05:34 AM | Train: [ 68/160] Step 050/097 Loss 1.283 Prec@(1,3) (54.3%, 94.0%), ce_loss 1.730
03/03 10:05:38 AM | Train: [ 68/160] Step 097/097 Loss 1.279 Prec@(1,3) (54.7%, 93.9%), ce_loss 1.728
03/03 10:05:38 AM | _w_step_train: [ 68/160] Final Prec@1 54.6760% Time 9.72
03/03 10:05:40 AM | Valid: [ 68/160] Step 019/019 Loss 1.818 Prec@(1,3) (41.4%, 87.4%), ce_loss 1.728
03/03 10:05:40 AM | val: [ 68/160] Final Prec@1 41.3700% Time 2.09
03/03 10:05:40 AM | Start to train weights for epoch 68
03/03 10:05:46 AM | Train: [ 69/160] Step 050/097 Loss 1.273 Prec@(1,3) (54.9%, 93.9%), ce_loss 1.725
03/03 10:05:50 AM | Train: [ 69/160] Step 097/097 Loss 1.286 Prec@(1,3) (54.5%, 93.8%), ce_loss 1.723
03/03 10:05:50 AM | _w_step_train: [ 69/160] Final Prec@1 54.5040% Time 9.85
03/03 10:05:52 AM | Valid: [ 69/160] Step 019/019 Loss 2.033 Prec@(1,3) (38.7%, 83.6%), ce_loss 1.723
03/03 10:05:52 AM | val: [ 69/160] Final Prec@1 38.6700% Time 1.73
03/03 10:05:52 AM | Start to train weights for epoch 69
03/03 10:05:58 AM | Train: [ 70/160] Step 050/097 Loss 1.320 Prec@(1,3) (53.0%, 93.5%), ce_loss 1.721
03/03 10:06:02 AM | Train: [ 70/160] Step 097/097 Loss 1.312 Prec@(1,3) (53.2%, 93.6%), ce_loss 1.719
03/03 10:06:02 AM | _w_step_train: [ 70/160] Final Prec@1 53.2260% Time 10.12
03/03 10:06:03 AM | Valid: [ 70/160] Step 019/019 Loss 2.061 Prec@(1,3) (36.1%, 83.6%), ce_loss 1.719
03/03 10:06:03 AM | val: [ 70/160] Final Prec@1 36.1300% Time 1.69
03/03 10:06:03 AM | Start to train weights for epoch 70
03/03 10:06:09 AM | Train: [ 71/160] Step 050/097 Loss 1.255 Prec@(1,3) (55.0%, 94.5%), ce_loss 1.716
03/03 10:06:13 AM | Train: [ 71/160] Step 097/097 Loss 1.283 Prec@(1,3) (54.1%, 94.0%), ce_loss 1.714
03/03 10:06:13 AM | _w_step_train: [ 71/160] Final Prec@1 54.1380% Time 9.74
03/03 10:06:15 AM | Valid: [ 71/160] Step 019/019 Loss 1.645 Prec@(1,3) (44.3%, 90.5%), ce_loss 1.714
03/03 10:06:15 AM | val: [ 71/160] Final Prec@1 44.2600% Time 1.71
03/03 10:06:15 AM | Start to train weights for epoch 71
03/03 10:06:21 AM | Train: [ 72/160] Step 050/097 Loss 1.326 Prec@(1,3) (53.0%, 93.1%), ce_loss 1.712
03/03 10:06:24 AM | Train: [ 72/160] Step 097/097 Loss 1.297 Prec@(1,3) (54.1%, 93.5%), ce_loss 1.709
03/03 10:06:24 AM | _w_step_train: [ 72/160] Final Prec@1 54.0900% Time 9.48
03/03 10:06:26 AM | Valid: [ 72/160] Step 019/019 Loss 2.394 Prec@(1,3) (31.9%, 90.3%), ce_loss 1.711
03/03 10:06:26 AM | val: [ 72/160] Final Prec@1 31.8700% Time 1.55
03/03 10:06:26 AM | Start to train weights for epoch 72
03/03 10:06:31 AM | Train: [ 73/160] Step 050/097 Loss 1.246 Prec@(1,3) (55.7%, 94.1%), ce_loss 1.708
03/03 10:06:35 AM | Train: [ 73/160] Step 097/097 Loss 1.238 Prec@(1,3) (56.1%, 94.3%), ce_loss 1.705
03/03 10:06:35 AM | _w_step_train: [ 73/160] Final Prec@1 56.0880% Time 9.27
03/03 10:06:37 AM | Valid: [ 73/160] Step 019/019 Loss 1.465 Prec@(1,3) (49.9%, 92.9%), ce_loss 1.705
03/03 10:06:37 AM | val: [ 73/160] Final Prec@1 49.8900% Time 1.56
03/03 10:06:37 AM | Start to train weights for epoch 73
03/03 10:06:42 AM | Train: [ 74/160] Step 050/097 Loss 1.221 Prec@(1,3) (56.9%, 94.6%), ce_loss 1.702
03/03 10:06:46 AM | Train: [ 74/160] Step 097/097 Loss 1.209 Prec@(1,3) (57.3%, 94.7%), ce_loss 1.699
03/03 10:06:46 AM | _w_step_train: [ 74/160] Final Prec@1 57.3080% Time 9.29
03/03 10:06:48 AM | Valid: [ 74/160] Step 019/019 Loss 1.484 Prec@(1,3) (52.6%, 92.3%), ce_loss 1.699
03/03 10:06:48 AM | val: [ 74/160] Final Prec@1 52.6200% Time 1.55
03/03 10:06:48 AM | Start to train weights for epoch 74
03/03 10:06:53 AM | Train: [ 75/160] Step 050/097 Loss 1.160 Prec@(1,3) (58.9%, 95.1%), ce_loss 1.696
03/03 10:06:57 AM | Train: [ 75/160] Step 097/097 Loss 1.160 Prec@(1,3) (59.0%, 95.2%), ce_loss 1.693
03/03 10:06:57 AM | _w_step_train: [ 75/160] Final Prec@1 59.0100% Time 9.25
03/03 10:06:58 AM | Valid: [ 75/160] Step 019/019 Loss 1.340 Prec@(1,3) (52.8%, 95.6%), ce_loss 1.692
03/03 10:06:58 AM | val: [ 75/160] Final Prec@1 52.7800% Time 1.53
03/03 10:06:58 AM | Start to train weights for epoch 75
03/03 10:07:04 AM | Train: [ 76/160] Step 050/097 Loss 1.203 Prec@(1,3) (57.3%, 94.7%), ce_loss 1.689
03/03 10:07:08 AM | Train: [ 76/160] Step 097/097 Loss 1.203 Prec@(1,3) (57.4%, 94.7%), ce_loss 1.687
03/03 10:07:08 AM | _w_step_train: [ 76/160] Final Prec@1 57.4000% Time 9.19
03/03 10:07:09 AM | Valid: [ 76/160] Step 019/019 Loss 1.396 Prec@(1,3) (52.7%, 91.7%), ce_loss 1.686
03/03 10:07:09 AM | val: [ 76/160] Final Prec@1 52.7400% Time 1.56
03/03 10:07:09 AM | Start to train weights for epoch 76
03/03 10:07:15 AM | Train: [ 77/160] Step 050/097 Loss 1.171 Prec@(1,3) (58.8%, 95.0%), ce_loss 1.683
03/03 10:07:19 AM | Train: [ 77/160] Step 097/097 Loss 1.171 Prec@(1,3) (58.8%, 95.1%), ce_loss 1.680
03/03 10:07:19 AM | _w_step_train: [ 77/160] Final Prec@1 58.7860% Time 9.39
03/03 10:07:20 AM | Valid: [ 77/160] Step 019/019 Loss 1.210 Prec@(1,3) (57.9%, 95.2%), ce_loss 1.679
03/03 10:07:20 AM | val: [ 77/160] Final Prec@1 57.9300% Time 1.56
03/03 10:07:20 AM | Start to train weights for epoch 77
03/03 10:07:26 AM | Train: [ 78/160] Step 050/097 Loss 1.182 Prec@(1,3) (58.3%, 95.1%), ce_loss 1.677
03/03 10:07:29 AM | Train: [ 78/160] Step 097/097 Loss 1.215 Prec@(1,3) (57.1%, 94.7%), ce_loss 1.674
03/03 10:07:29 AM | _w_step_train: [ 78/160] Final Prec@1 57.1260% Time 9.28
03/03 10:07:31 AM | Valid: [ 78/160] Step 019/019 Loss 1.242 Prec@(1,3) (56.6%, 95.3%), ce_loss 1.673
03/03 10:07:31 AM | val: [ 78/160] Final Prec@1 56.5800% Time 1.65
03/03 10:07:31 AM | Start to train weights for epoch 78
03/03 10:07:37 AM | Train: [ 79/160] Step 050/097 Loss 1.293 Prec@(1,3) (54.7%, 93.7%), ce_loss 1.671
03/03 10:07:40 AM | Train: [ 79/160] Step 097/097 Loss 1.336 Prec@(1,3) (52.8%, 93.2%), ce_loss 1.670
03/03 10:07:40 AM | _w_step_train: [ 79/160] Final Prec@1 52.8280% Time 9.41
03/03 10:07:42 AM | Valid: [ 79/160] Step 019/019 Loss 1.444 Prec@(1,3) (49.8%, 92.2%), ce_loss 1.669
03/03 10:07:42 AM | val: [ 79/160] Final Prec@1 49.7600% Time 1.53
03/03 10:07:42 AM | Start to train weights for epoch 79
03/03 10:07:48 AM | Train: [ 80/160] Step 050/097 Loss 1.455 Prec@(1,3) (48.1%, 91.4%), ce_loss 1.668
03/03 10:07:51 AM | Train: [ 80/160] Step 097/097 Loss 1.425 Prec@(1,3) (49.2%, 92.0%), ce_loss 1.667
03/03 10:07:51 AM | _w_step_train: [ 80/160] Final Prec@1 49.2000% Time 9.42
03/03 10:07:53 AM | Valid: [ 80/160] Step 019/019 Loss 1.667 Prec@(1,3) (43.8%, 92.5%), ce_loss 1.667
03/03 10:07:53 AM | val: [ 80/160] Final Prec@1 43.8500% Time 1.55
03/03 10:07:53 AM | Start to train weights for epoch 80
03/03 10:07:59 AM | Train: [ 81/160] Step 050/097 Loss 1.523 Prec@(1,3) (45.2%, 90.5%), ce_loss 1.666
03/03 10:08:02 AM | Train: [ 81/160] Step 097/097 Loss 1.498 Prec@(1,3) (46.2%, 90.9%), ce_loss 1.665
03/03 10:08:02 AM | _w_step_train: [ 81/160] Final Prec@1 46.2220% Time 9.40
03/03 10:08:04 AM | Valid: [ 81/160] Step 019/019 Loss 1.701 Prec@(1,3) (42.0%, 90.0%), ce_loss 1.665
03/03 10:08:04 AM | val: [ 81/160] Final Prec@1 42.0200% Time 1.71
03/03 10:08:04 AM | Start to train weights for epoch 81
03/03 10:08:10 AM | Train: [ 82/160] Step 050/097 Loss 1.392 Prec@(1,3) (50.5%, 92.7%), ce_loss 1.664
03/03 10:08:13 AM | Train: [ 82/160] Step 097/097 Loss 1.398 Prec@(1,3) (50.5%, 92.4%), ce_loss 1.662
03/03 10:08:13 AM | _w_step_train: [ 82/160] Final Prec@1 50.5440% Time 9.35
03/03 10:08:15 AM | Valid: [ 82/160] Step 019/019 Loss 1.458 Prec@(1,3) (49.4%, 90.4%), ce_loss 1.662
03/03 10:08:15 AM | val: [ 82/160] Final Prec@1 49.3900% Time 1.57
03/03 10:08:15 AM | Start to train weights for epoch 82
03/03 10:08:21 AM | Train: [ 83/160] Step 050/097 Loss 1.415 Prec@(1,3) (49.8%, 91.8%), ce_loss 1.661
03/03 10:08:24 AM | Train: [ 83/160] Step 097/097 Loss 1.420 Prec@(1,3) (49.6%, 91.9%), ce_loss 1.660
03/03 10:08:24 AM | _w_step_train: [ 83/160] Final Prec@1 49.6140% Time 9.45
03/03 10:08:26 AM | Valid: [ 83/160] Step 019/019 Loss 1.721 Prec@(1,3) (41.4%, 89.7%), ce_loss 1.660
03/03 10:08:26 AM | val: [ 83/160] Final Prec@1 41.4000% Time 1.61
03/03 10:08:26 AM | Start to train weights for epoch 83
03/03 10:08:32 AM | Train: [ 84/160] Step 050/097 Loss 1.410 Prec@(1,3) (49.8%, 92.3%), ce_loss 1.658
03/03 10:08:35 AM | Train: [ 84/160] Step 097/097 Loss 1.394 Prec@(1,3) (50.3%, 92.3%), ce_loss 1.657
03/03 10:08:35 AM | _w_step_train: [ 84/160] Final Prec@1 50.3120% Time 9.35
03/03 10:08:37 AM | Valid: [ 84/160] Step 019/019 Loss 1.478 Prec@(1,3) (49.4%, 90.8%), ce_loss 1.657
03/03 10:08:37 AM | val: [ 84/160] Final Prec@1 49.3900% Time 1.56
03/03 10:08:37 AM | Start to train weights for epoch 84
03/03 10:08:43 AM | Train: [ 85/160] Step 050/097 Loss 1.371 Prec@(1,3) (50.9%, 92.7%), ce_loss 1.655
03/03 10:08:46 AM | Train: [ 85/160] Step 097/097 Loss 1.386 Prec@(1,3) (50.5%, 92.4%), ce_loss 1.654
03/03 10:08:46 AM | _w_step_train: [ 85/160] Final Prec@1 50.4920% Time 9.36
03/03 10:08:48 AM | Valid: [ 85/160] Step 019/019 Loss 1.532 Prec@(1,3) (47.8%, 92.3%), ce_loss 1.654
03/03 10:08:48 AM | val: [ 85/160] Final Prec@1 47.7700% Time 1.54
03/03 10:08:48 AM | Start to train weights for epoch 85
03/03 10:08:54 AM | Train: [ 86/160] Step 050/097 Loss 1.371 Prec@(1,3) (50.8%, 92.9%), ce_loss 1.652
03/03 10:08:57 AM | Train: [ 86/160] Step 097/097 Loss 1.370 Prec@(1,3) (51.0%, 92.8%), ce_loss 1.651
03/03 10:08:57 AM | _w_step_train: [ 86/160] Final Prec@1 51.0080% Time 9.21
03/03 10:08:59 AM | Valid: [ 86/160] Step 019/019 Loss 1.248 Prec@(1,3) (55.5%, 94.4%), ce_loss 1.650
03/03 10:08:59 AM | val: [ 86/160] Final Prec@1 55.5100% Time 1.53
03/03 10:08:59 AM | Start to train weights for epoch 86
03/03 10:09:04 AM | Train: [ 87/160] Step 050/097 Loss 1.336 Prec@(1,3) (52.4%, 93.2%), ce_loss 1.649
03/03 10:09:08 AM | Train: [ 87/160] Step 097/097 Loss 1.333 Prec@(1,3) (52.6%, 93.2%), ce_loss 1.647
03/03 10:09:08 AM | _w_step_train: [ 87/160] Final Prec@1 52.5900% Time 9.39
03/03 10:09:10 AM | Valid: [ 87/160] Step 019/019 Loss 1.226 Prec@(1,3) (56.4%, 95.0%), ce_loss 1.646
03/03 10:09:10 AM | val: [ 87/160] Final Prec@1 56.4400% Time 1.53
03/03 10:09:10 AM | Start to train weights for epoch 87
03/03 10:09:15 AM | Train: [ 88/160] Step 050/097 Loss 1.325 Prec@(1,3) (53.0%, 93.4%), ce_loss 1.645
03/03 10:09:19 AM | Train: [ 88/160] Step 097/097 Loss 1.323 Prec@(1,3) (53.0%, 93.4%), ce_loss 1.643
03/03 10:09:19 AM | _w_step_train: [ 88/160] Final Prec@1 52.9740% Time 9.37
03/03 10:09:21 AM | Valid: [ 88/160] Step 019/019 Loss 1.319 Prec@(1,3) (53.9%, 94.4%), ce_loss 1.643
03/03 10:09:21 AM | val: [ 88/160] Final Prec@1 53.8700% Time 1.57
03/03 10:09:21 AM | Start to train weights for epoch 88
03/03 10:09:26 AM | Train: [ 89/160] Step 050/097 Loss 1.322 Prec@(1,3) (53.1%, 93.2%), ce_loss 1.641
03/03 10:09:30 AM | Train: [ 89/160] Step 097/097 Loss 1.323 Prec@(1,3) (53.2%, 93.3%), ce_loss 1.640
03/03 10:09:30 AM | _w_step_train: [ 89/160] Final Prec@1 53.1900% Time 9.45
03/03 10:09:32 AM | Valid: [ 89/160] Step 019/019 Loss 1.271 Prec@(1,3) (55.2%, 94.3%), ce_loss 1.639
03/03 10:09:32 AM | val: [ 89/160] Final Prec@1 55.2300% Time 1.71
03/03 10:09:32 AM | Start to train weights for epoch 89
03/03 10:09:38 AM | Train: [ 90/160] Step 050/097 Loss 1.332 Prec@(1,3) (52.3%, 93.1%), ce_loss 1.638
03/03 10:09:41 AM | Train: [ 90/160] Step 097/097 Loss 1.324 Prec@(1,3) (52.7%, 93.3%), ce_loss 1.636
03/03 10:09:41 AM | _w_step_train: [ 90/160] Final Prec@1 52.6900% Time 9.55
03/03 10:09:43 AM | Valid: [ 90/160] Step 019/019 Loss 1.335 Prec@(1,3) (52.6%, 93.7%), ce_loss 1.636
03/03 10:09:43 AM | val: [ 90/160] Final Prec@1 52.5700% Time 1.63
03/03 10:09:43 AM | Start to train weights for epoch 90
03/03 10:09:49 AM | Train: [ 91/160] Step 050/097 Loss 1.317 Prec@(1,3) (53.1%, 93.4%), ce_loss 1.634
03/03 10:09:52 AM | Train: [ 91/160] Step 097/097 Loss 1.324 Prec@(1,3) (52.7%, 93.4%), ce_loss 1.633
03/03 10:09:52 AM | _w_step_train: [ 91/160] Final Prec@1 52.7120% Time 9.40
03/03 10:09:54 AM | Valid: [ 91/160] Step 019/019 Loss 1.220 Prec@(1,3) (56.0%, 94.6%), ce_loss 1.632
03/03 10:09:54 AM | val: [ 91/160] Final Prec@1 56.0000% Time 1.71
03/03 10:09:54 AM | Start to train weights for epoch 91
03/03 10:10:00 AM | Train: [ 92/160] Step 050/097 Loss 1.331 Prec@(1,3) (53.0%, 93.3%), ce_loss 1.631
03/03 10:10:03 AM | Train: [ 92/160] Step 097/097 Loss 1.331 Prec@(1,3) (52.9%, 93.2%), ce_loss 1.629
03/03 10:10:03 AM | _w_step_train: [ 92/160] Final Prec@1 52.8720% Time 9.44
03/03 10:10:05 AM | Valid: [ 92/160] Step 019/019 Loss 1.254 Prec@(1,3) (56.2%, 94.3%), ce_loss 1.629
03/03 10:10:05 AM | val: [ 92/160] Final Prec@1 56.1500% Time 1.85
03/03 10:10:05 AM | Start to train weights for epoch 92
03/03 10:10:11 AM | Train: [ 93/160] Step 050/097 Loss 1.345 Prec@(1,3) (52.2%, 92.8%), ce_loss 1.627
03/03 10:10:15 AM | Train: [ 93/160] Step 097/097 Loss 1.350 Prec@(1,3) (52.0%, 92.8%), ce_loss 1.626
03/03 10:10:15 AM | _w_step_train: [ 93/160] Final Prec@1 51.9800% Time 9.35
03/03 10:10:16 AM | Valid: [ 93/160] Step 019/019 Loss 1.278 Prec@(1,3) (54.8%, 93.8%), ce_loss 1.625
03/03 10:10:16 AM | val: [ 93/160] Final Prec@1 54.8000% Time 1.58
03/03 10:10:16 AM | Start to train weights for epoch 93
03/03 10:10:22 AM | Train: [ 94/160] Step 050/097 Loss 1.357 Prec@(1,3) (51.9%, 92.8%), ce_loss 1.624
03/03 10:10:26 AM | Train: [ 94/160] Step 097/097 Loss 1.361 Prec@(1,3) (51.7%, 92.8%), ce_loss 1.623
03/03 10:10:26 AM | _w_step_train: [ 94/160] Final Prec@1 51.6720% Time 9.38
03/03 10:10:27 AM | Valid: [ 94/160] Step 019/019 Loss 1.300 Prec@(1,3) (54.2%, 93.6%), ce_loss 1.623
03/03 10:10:27 AM | val: [ 94/160] Final Prec@1 54.2300% Time 1.57
03/03 10:10:27 AM | Start to train weights for epoch 94
03/03 10:10:33 AM | Train: [ 95/160] Step 050/097 Loss 1.393 Prec@(1,3) (50.7%, 92.2%), ce_loss 1.621
03/03 10:10:37 AM | Train: [ 95/160] Step 097/097 Loss 1.406 Prec@(1,3) (50.0%, 92.0%), ce_loss 1.621
03/03 10:10:37 AM | _w_step_train: [ 95/160] Final Prec@1 50.0440% Time 9.54
03/03 10:10:38 AM | Valid: [ 95/160] Step 019/019 Loss 1.374 Prec@(1,3) (51.1%, 93.9%), ce_loss 1.620
03/03 10:10:38 AM | val: [ 95/160] Final Prec@1 51.1200% Time 1.49
03/03 10:10:38 AM | Start to train weights for epoch 95
03/03 10:10:44 AM | Train: [ 96/160] Step 050/097 Loss 1.396 Prec@(1,3) (50.0%, 92.2%), ce_loss 1.619
03/03 10:10:48 AM | Train: [ 96/160] Step 097/097 Loss 1.399 Prec@(1,3) (50.2%, 92.1%), ce_loss 1.618
03/03 10:10:48 AM | _w_step_train: [ 96/160] Final Prec@1 50.1780% Time 9.29
03/03 10:10:49 AM | Valid: [ 96/160] Step 019/019 Loss 1.481 Prec@(1,3) (48.2%, 92.8%), ce_loss 1.618
03/03 10:10:49 AM | val: [ 96/160] Final Prec@1 48.2100% Time 1.64
03/03 10:10:49 AM | Start to train weights for epoch 96
03/03 10:10:55 AM | Train: [ 97/160] Step 050/097 Loss 1.400 Prec@(1,3) (50.1%, 92.3%), ce_loss 1.617
03/03 10:10:59 AM | Train: [ 97/160] Step 097/097 Loss 1.407 Prec@(1,3) (50.0%, 92.1%), ce_loss 1.616
03/03 10:10:59 AM | _w_step_train: [ 97/160] Final Prec@1 49.9520% Time 9.53
03/03 10:11:00 AM | Valid: [ 97/160] Step 019/019 Loss 1.311 Prec@(1,3) (53.7%, 93.4%), ce_loss 1.616
03/03 10:11:00 AM | val: [ 97/160] Final Prec@1 53.6900% Time 1.58
03/03 10:11:00 AM | Start to train weights for epoch 97
03/03 10:11:06 AM | Train: [ 98/160] Step 050/097 Loss 1.416 Prec@(1,3) (49.4%, 91.9%), ce_loss 1.615
03/03 10:11:10 AM | Train: [ 98/160] Step 097/097 Loss 1.421 Prec@(1,3) (49.3%, 91.8%), ce_loss 1.614
03/03 10:11:10 AM | _w_step_train: [ 98/160] Final Prec@1 49.3240% Time 9.34
03/03 10:11:11 AM | Valid: [ 98/160] Step 019/019 Loss 1.347 Prec@(1,3) (52.4%, 93.3%), ce_loss 1.614
03/03 10:11:11 AM | val: [ 98/160] Final Prec@1 52.4100% Time 1.63
03/03 10:11:11 AM | Start to train weights for epoch 98
03/03 10:11:17 AM | Train: [ 99/160] Step 050/097 Loss 1.420 Prec@(1,3) (49.6%, 91.8%), ce_loss 1.613
03/03 10:11:21 AM | Train: [ 99/160] Step 097/097 Loss 1.420 Prec@(1,3) (49.5%, 91.9%), ce_loss 1.612
03/03 10:11:21 AM | _w_step_train: [ 99/160] Final Prec@1 49.4540% Time 9.41
03/03 10:11:22 AM | Valid: [ 99/160] Step 019/019 Loss 1.357 Prec@(1,3) (52.1%, 92.5%), ce_loss 1.612
03/03 10:11:22 AM | val: [ 99/160] Final Prec@1 52.1100% Time 1.55
03/03 10:11:22 AM | Start to train weights for epoch 99
03/03 10:11:28 AM | Train: [100/160] Step 050/097 Loss 1.429 Prec@(1,3) (49.4%, 91.6%), ce_loss 1.611
03/03 10:11:32 AM | Train: [100/160] Step 097/097 Loss 1.444 Prec@(1,3) (48.7%, 91.4%), ce_loss 1.610
03/03 10:11:32 AM | _w_step_train: [100/160] Final Prec@1 48.6900% Time 9.42
03/03 10:11:33 AM | Valid: [100/160] Step 019/019 Loss 1.371 Prec@(1,3) (51.9%, 92.8%), ce_loss 1.610
03/03 10:11:33 AM | val: [100/160] Final Prec@1 51.8800% Time 1.60
03/03 10:11:33 AM | Start to train weights for epoch 100
03/03 10:11:39 AM | Train: [101/160] Step 050/097 Loss 1.456 Prec@(1,3) (48.5%, 91.0%), ce_loss 1.609
03/03 10:11:42 AM | Train: [101/160] Step 097/097 Loss 1.454 Prec@(1,3) (48.4%, 91.2%), ce_loss 1.608
03/03 10:11:42 AM | _w_step_train: [101/160] Final Prec@1 48.3880% Time 9.19
03/03 10:11:44 AM | Valid: [101/160] Step 019/019 Loss 1.363 Prec@(1,3) (51.8%, 92.5%), ce_loss 1.608
03/03 10:11:44 AM | val: [101/160] Final Prec@1 51.8200% Time 1.57
03/03 10:11:44 AM | Start to train weights for epoch 101
03/03 10:11:50 AM | Train: [102/160] Step 050/097 Loss 1.461 Prec@(1,3) (48.1%, 91.2%), ce_loss 1.607
03/03 10:11:53 AM | Train: [102/160] Step 097/097 Loss 1.470 Prec@(1,3) (47.8%, 90.9%), ce_loss 1.607
03/03 10:11:53 AM | _w_step_train: [102/160] Final Prec@1 47.8420% Time 9.38
03/03 10:11:55 AM | Valid: [102/160] Step 019/019 Loss 1.462 Prec@(1,3) (47.7%, 91.6%), ce_loss 1.607
03/03 10:11:55 AM | val: [102/160] Final Prec@1 47.7000% Time 1.62
03/03 10:11:55 AM | Start to train weights for epoch 102
03/03 10:12:01 AM | Train: [103/160] Step 050/097 Loss 1.488 Prec@(1,3) (47.3%, 90.9%), ce_loss 1.606
03/03 10:12:04 AM | Train: [103/160] Step 097/097 Loss 1.496 Prec@(1,3) (47.1%, 90.7%), ce_loss 1.606
03/03 10:12:04 AM | _w_step_train: [103/160] Final Prec@1 47.0520% Time 9.22
03/03 10:12:06 AM | Valid: [103/160] Step 019/019 Loss 1.532 Prec@(1,3) (46.8%, 91.6%), ce_loss 1.606
03/03 10:12:06 AM | val: [103/160] Final Prec@1 46.8100% Time 1.69
03/03 10:12:06 AM | Start to train weights for epoch 103
03/03 10:12:11 AM | Train: [104/160] Step 050/097 Loss 1.509 Prec@(1,3) (46.4%, 90.5%), ce_loss 1.605
03/03 10:12:15 AM | Train: [104/160] Step 097/097 Loss 1.512 Prec@(1,3) (46.3%, 90.3%), ce_loss 1.605
03/03 10:12:15 AM | _w_step_train: [104/160] Final Prec@1 46.2820% Time 9.17
03/03 10:12:17 AM | Valid: [104/160] Step 019/019 Loss 1.359 Prec@(1,3) (51.5%, 92.8%), ce_loss 1.605
03/03 10:12:17 AM | val: [104/160] Final Prec@1 51.5200% Time 1.56
03/03 10:12:17 AM | Start to train weights for epoch 104
03/03 10:12:22 AM | Train: [105/160] Step 050/097 Loss 1.506 Prec@(1,3) (46.8%, 90.2%), ce_loss 1.604
03/03 10:12:26 AM | Train: [105/160] Step 097/097 Loss 1.513 Prec@(1,3) (46.5%, 90.2%), ce_loss 1.604
03/03 10:12:26 AM | _w_step_train: [105/160] Final Prec@1 46.4720% Time 9.34
03/03 10:12:28 AM | Valid: [105/160] Step 019/019 Loss 1.489 Prec@(1,3) (48.1%, 90.9%), ce_loss 1.604
03/03 10:12:28 AM | val: [105/160] Final Prec@1 48.0800% Time 1.69
03/03 10:12:28 AM | Start to train weights for epoch 105
03/03 10:12:33 AM | Train: [106/160] Step 050/097 Loss 1.530 Prec@(1,3) (45.8%, 89.8%), ce_loss 1.603
03/03 10:12:37 AM | Train: [106/160] Step 097/097 Loss 1.530 Prec@(1,3) (45.8%, 89.9%), ce_loss 1.603
03/03 10:12:37 AM | _w_step_train: [106/160] Final Prec@1 45.7800% Time 9.34
03/03 10:12:39 AM | Valid: [106/160] Step 019/019 Loss 1.431 Prec@(1,3) (49.6%, 92.0%), ce_loss 1.603
03/03 10:12:39 AM | val: [106/160] Final Prec@1 49.5800% Time 1.55
03/03 10:12:39 AM | Start to train weights for epoch 106
03/03 10:12:44 AM | Train: [107/160] Step 050/097 Loss 1.550 Prec@(1,3) (45.3%, 89.6%), ce_loss 1.603
03/03 10:12:48 AM | Train: [107/160] Step 097/097 Loss 1.555 Prec@(1,3) (45.1%, 89.5%), ce_loss 1.602
03/03 10:12:48 AM | _w_step_train: [107/160] Final Prec@1 45.0860% Time 9.23
03/03 10:12:49 AM | Valid: [107/160] Step 019/019 Loss 1.456 Prec@(1,3) (48.4%, 91.1%), ce_loss 1.602
03/03 10:12:49 AM | val: [107/160] Final Prec@1 48.3900% Time 1.57
03/03 10:12:49 AM | Start to train weights for epoch 107
03/03 10:12:55 AM | Train: [108/160] Step 050/097 Loss 1.550 Prec@(1,3) (44.9%, 89.6%), ce_loss 1.602
03/03 10:12:59 AM | Train: [108/160] Step 097/097 Loss 1.554 Prec@(1,3) (44.8%, 89.6%), ce_loss 1.602
03/03 10:12:59 AM | _w_step_train: [108/160] Final Prec@1 44.7500% Time 9.42
03/03 10:13:00 AM | Valid: [108/160] Step 019/019 Loss 1.452 Prec@(1,3) (49.0%, 91.7%), ce_loss 1.602
03/03 10:13:00 AM | val: [108/160] Final Prec@1 48.9700% Time 1.57
03/03 10:13:00 AM | Start to train weights for epoch 108
03/03 10:13:06 AM | Train: [109/160] Step 050/097 Loss 1.570 Prec@(1,3) (44.8%, 89.1%), ce_loss 1.601
03/03 10:13:10 AM | Train: [109/160] Step 097/097 Loss 1.568 Prec@(1,3) (44.7%, 89.1%), ce_loss 1.601
03/03 10:13:10 AM | _w_step_train: [109/160] Final Prec@1 44.6620% Time 9.39
03/03 10:13:11 AM | Valid: [109/160] Step 019/019 Loss 1.515 Prec@(1,3) (45.8%, 90.8%), ce_loss 1.601
03/03 10:13:11 AM | val: [109/160] Final Prec@1 45.7800% Time 1.57
03/03 10:13:11 AM | Start to train weights for epoch 109
03/03 10:13:17 AM | Train: [110/160] Step 050/097 Loss 1.579 Prec@(1,3) (44.1%, 88.9%), ce_loss 1.601
03/03 10:13:21 AM | Train: [110/160] Step 097/097 Loss 1.583 Prec@(1,3) (44.0%, 88.9%), ce_loss 1.601
03/03 10:13:21 AM | _w_step_train: [110/160] Final Prec@1 43.9980% Time 9.27
03/03 10:13:22 AM | Valid: [110/160] Step 019/019 Loss 1.504 Prec@(1,3) (46.5%, 90.9%), ce_loss 1.601
03/03 10:13:22 AM | val: [110/160] Final Prec@1 46.5000% Time 1.62
03/03 10:13:22 AM | Start to train weights for epoch 110
03/03 10:13:28 AM | Train: [111/160] Step 050/097 Loss 1.599 Prec@(1,3) (43.6%, 88.7%), ce_loss 1.601
03/03 10:13:32 AM | Train: [111/160] Step 097/097 Loss 1.601 Prec@(1,3) (43.4%, 88.6%), ce_loss 1.601
03/03 10:13:32 AM | _w_step_train: [111/160] Final Prec@1 43.4240% Time 9.45
03/03 10:13:33 AM | Valid: [111/160] Step 019/019 Loss 1.442 Prec@(1,3) (49.3%, 91.7%), ce_loss 1.601
03/03 10:13:33 AM | val: [111/160] Final Prec@1 49.3200% Time 1.58
03/03 10:13:33 AM | Start to train weights for epoch 111
03/03 10:13:39 AM | Train: [112/160] Step 050/097 Loss 1.608 Prec@(1,3) (43.1%, 88.0%), ce_loss 1.601
03/03 10:13:43 AM | Train: [112/160] Step 097/097 Loss 1.614 Prec@(1,3) (42.8%, 87.9%), ce_loss 1.601
03/03 10:13:43 AM | _w_step_train: [112/160] Final Prec@1 42.8100% Time 9.35
03/03 10:13:44 AM | Valid: [112/160] Step 019/019 Loss 1.643 Prec@(1,3) (42.6%, 88.1%), ce_loss 1.601
03/03 10:13:44 AM | val: [112/160] Final Prec@1 42.6000% Time 1.70
03/03 10:13:44 AM | Start to train weights for epoch 112
03/03 10:13:50 AM | Train: [113/160] Step 050/097 Loss 1.626 Prec@(1,3) (42.7%, 88.0%), ce_loss 1.601
03/03 10:13:54 AM | Train: [113/160] Step 097/097 Loss 1.630 Prec@(1,3) (42.2%, 87.8%), ce_loss 1.601
03/03 10:13:54 AM | _w_step_train: [113/160] Final Prec@1 42.2460% Time 9.34
03/03 10:13:55 AM | Valid: [113/160] Step 019/019 Loss 1.482 Prec@(1,3) (48.0%, 90.8%), ce_loss 1.601
03/03 10:13:55 AM | val: [113/160] Final Prec@1 48.0000% Time 1.55
03/03 10:13:55 AM | Start to train weights for epoch 113
03/03 10:14:01 AM | Train: [114/160] Step 050/097 Loss 1.636 Prec@(1,3) (42.4%, 87.6%), ce_loss 1.601
03/03 10:14:05 AM | Train: [114/160] Step 097/097 Loss 1.646 Prec@(1,3) (42.0%, 87.5%), ce_loss 1.601
03/03 10:14:05 AM | _w_step_train: [114/160] Final Prec@1 42.0080% Time 9.26
03/03 10:14:06 AM | Valid: [114/160] Step 019/019 Loss 1.540 Prec@(1,3) (45.1%, 89.8%), ce_loss 1.601
03/03 10:14:06 AM | val: [114/160] Final Prec@1 45.1400% Time 1.58
03/03 10:14:06 AM | Start to train weights for epoch 114
03/03 10:14:12 AM | Train: [115/160] Step 050/097 Loss 1.663 Prec@(1,3) (40.9%, 87.3%), ce_loss 1.601
03/03 10:14:15 AM | Train: [115/160] Step 097/097 Loss 1.664 Prec@(1,3) (41.0%, 87.3%), ce_loss 1.602
03/03 10:14:15 AM | _w_step_train: [115/160] Final Prec@1 40.9560% Time 9.30
03/03 10:14:17 AM | Valid: [115/160] Step 019/019 Loss 1.605 Prec@(1,3) (42.5%, 88.8%), ce_loss 1.602
03/03 10:14:17 AM | val: [115/160] Final Prec@1 42.5000% Time 1.57
03/03 10:14:17 AM | Start to train weights for epoch 115
03/03 10:14:23 AM | Train: [116/160] Step 050/097 Loss 1.681 Prec@(1,3) (40.1%, 86.7%), ce_loss 1.602
03/03 10:14:26 AM | Train: [116/160] Step 097/097 Loss 1.683 Prec@(1,3) (40.4%, 86.8%), ce_loss 1.602
03/03 10:14:26 AM | _w_step_train: [116/160] Final Prec@1 40.4160% Time 9.26
03/03 10:14:28 AM | Valid: [116/160] Step 019/019 Loss 1.555 Prec@(1,3) (45.0%, 90.0%), ce_loss 1.602
03/03 10:14:28 AM | val: [116/160] Final Prec@1 44.9600% Time 1.51
03/03 10:14:28 AM | Start to train weights for epoch 116
03/03 10:14:33 AM | Train: [117/160] Step 050/097 Loss 1.693 Prec@(1,3) (40.0%, 86.5%), ce_loss 1.602
03/03 10:14:37 AM | Train: [117/160] Step 097/097 Loss 1.695 Prec@(1,3) (39.9%, 86.3%), ce_loss 1.603
03/03 10:14:37 AM | _w_step_train: [117/160] Final Prec@1 39.8760% Time 9.10
03/03 10:14:38 AM | Valid: [117/160] Step 019/019 Loss 1.595 Prec@(1,3) (44.2%, 88.6%), ce_loss 1.603
03/03 10:14:38 AM | val: [117/160] Final Prec@1 44.1500% Time 1.51
03/03 10:14:38 AM | Start to train weights for epoch 117
03/03 10:14:44 AM | Train: [118/160] Step 050/097 Loss 1.706 Prec@(1,3) (39.7%, 86.5%), ce_loss 1.603
03/03 10:14:48 AM | Train: [118/160] Step 097/097 Loss 1.707 Prec@(1,3) (39.5%, 86.2%), ce_loss 1.603
03/03 10:14:48 AM | _w_step_train: [118/160] Final Prec@1 39.5400% Time 9.24
03/03 10:14:49 AM | Valid: [118/160] Step 019/019 Loss 1.572 Prec@(1,3) (44.6%, 89.2%), ce_loss 1.603
03/03 10:14:49 AM | val: [118/160] Final Prec@1 44.5800% Time 1.53
03/03 10:14:49 AM | Start to train weights for epoch 118
03/03 10:14:55 AM | Train: [119/160] Step 050/097 Loss 1.719 Prec@(1,3) (39.0%, 86.4%), ce_loss 1.604
03/03 10:14:58 AM | Train: [119/160] Step 097/097 Loss 1.723 Prec@(1,3) (38.8%, 86.0%), ce_loss 1.604
03/03 10:14:59 AM | _w_step_train: [119/160] Final Prec@1 38.7980% Time 9.28
03/03 10:15:00 AM | Valid: [119/160] Step 019/019 Loss 1.595 Prec@(1,3) (43.5%, 89.1%), ce_loss 1.604
03/03 10:15:00 AM | val: [119/160] Final Prec@1 43.5200% Time 1.56
03/03 10:15:00 AM | Start to train weights for epoch 119
03/03 10:15:06 AM | Train: [120/160] Step 050/097 Loss 1.723 Prec@(1,3) (38.9%, 86.0%), ce_loss 1.605
03/03 10:15:09 AM | Train: [120/160] Step 097/097 Loss 1.725 Prec@(1,3) (38.9%, 85.6%), ce_loss 1.605
03/03 10:15:09 AM | _w_step_train: [120/160] Final Prec@1 38.9440% Time 9.15
03/03 10:15:11 AM | Valid: [120/160] Step 019/019 Loss 1.901 Prec@(1,3) (32.8%, 84.3%), ce_loss 1.605
03/03 10:15:11 AM | val: [120/160] Final Prec@1 32.7700% Time 1.56
03/03 10:15:11 AM | Start to train weights for epoch 120
03/03 10:15:16 AM | Train: [121/160] Step 050/097 Loss 1.742 Prec@(1,3) (38.4%, 85.1%), ce_loss 1.606
03/03 10:15:20 AM | Train: [121/160] Step 097/097 Loss 1.743 Prec@(1,3) (38.3%, 85.2%), ce_loss 1.606
03/03 10:15:20 AM | _w_step_train: [121/160] Final Prec@1 38.2840% Time 9.26
03/03 10:15:22 AM | Valid: [121/160] Step 019/019 Loss 1.641 Prec@(1,3) (42.0%, 88.0%), ce_loss 1.606
03/03 10:15:22 AM | val: [121/160] Final Prec@1 41.9600% Time 1.52
03/03 10:15:22 AM | Start to train weights for epoch 121
03/03 10:15:27 AM | Train: [122/160] Step 050/097 Loss 1.747 Prec@(1,3) (38.1%, 85.3%), ce_loss 1.607
03/03 10:15:31 AM | Train: [122/160] Step 097/097 Loss 1.747 Prec@(1,3) (38.1%, 85.1%), ce_loss 1.607
03/03 10:15:31 AM | _w_step_train: [122/160] Final Prec@1 38.0600% Time 9.12
03/03 10:15:32 AM | Valid: [122/160] Step 019/019 Loss 1.693 Prec@(1,3) (39.9%, 86.6%), ce_loss 1.608
03/03 10:15:32 AM | val: [122/160] Final Prec@1 39.9000% Time 1.62
03/03 10:15:32 AM | Start to train weights for epoch 122
03/03 10:15:38 AM | Train: [123/160] Step 050/097 Loss 1.750 Prec@(1,3) (38.1%, 85.0%), ce_loss 1.608
03/03 10:15:42 AM | Train: [123/160] Step 097/097 Loss 1.755 Prec@(1,3) (37.8%, 84.8%), ce_loss 1.609
03/03 10:15:42 AM | _w_step_train: [123/160] Final Prec@1 37.8160% Time 9.25
03/03 10:15:43 AM | Valid: [123/160] Step 019/019 Loss 1.674 Prec@(1,3) (40.3%, 87.1%), ce_loss 1.609
03/03 10:15:43 AM | val: [123/160] Final Prec@1 40.2600% Time 1.52
03/03 10:15:43 AM | Start to train weights for epoch 123
03/03 10:15:49 AM | Train: [124/160] Step 050/097 Loss 1.763 Prec@(1,3) (37.5%, 84.9%), ce_loss 1.609
03/03 10:15:52 AM | Train: [124/160] Step 097/097 Loss 1.760 Prec@(1,3) (37.8%, 84.9%), ce_loss 1.610
03/03 10:15:52 AM | _w_step_train: [124/160] Final Prec@1 37.7660% Time 9.23
03/03 10:15:54 AM | Valid: [124/160] Step 019/019 Loss 1.618 Prec@(1,3) (42.8%, 88.4%), ce_loss 1.610
03/03 10:15:54 AM | val: [124/160] Final Prec@1 42.7800% Time 1.55
03/03 10:15:54 AM | Start to train weights for epoch 124
03/03 10:15:59 AM | Train: [125/160] Step 050/097 Loss 1.775 Prec@(1,3) (37.1%, 84.6%), ce_loss 1.610
03/03 10:16:03 AM | Train: [125/160] Step 097/097 Loss 1.777 Prec@(1,3) (36.9%, 84.4%), ce_loss 1.611
03/03 10:16:03 AM | _w_step_train: [125/160] Final Prec@1 36.8900% Time 9.16
03/03 10:16:05 AM | Valid: [125/160] Step 019/019 Loss 1.676 Prec@(1,3) (40.6%, 87.1%), ce_loss 1.611
03/03 10:16:05 AM | val: [125/160] Final Prec@1 40.5600% Time 1.54
03/03 10:16:05 AM | Start to train weights for epoch 125
03/03 10:16:10 AM | Train: [126/160] Step 050/097 Loss 1.787 Prec@(1,3) (36.3%, 84.0%), ce_loss 1.611
03/03 10:16:14 AM | Train: [126/160] Step 097/097 Loss 1.789 Prec@(1,3) (36.3%, 84.1%), ce_loss 1.612
03/03 10:16:14 AM | _w_step_train: [126/160] Final Prec@1 36.2540% Time 9.16
03/03 10:16:15 AM | Valid: [126/160] Step 019/019 Loss 1.682 Prec@(1,3) (41.3%, 87.0%), ce_loss 1.612
03/03 10:16:15 AM | val: [126/160] Final Prec@1 41.2900% Time 1.57
03/03 10:16:15 AM | Start to train weights for epoch 126
03/03 10:16:21 AM | Train: [127/160] Step 050/097 Loss 1.802 Prec@(1,3) (35.9%, 83.7%), ce_loss 1.613
03/03 10:16:25 AM | Train: [127/160] Step 097/097 Loss 1.807 Prec@(1,3) (35.7%, 83.5%), ce_loss 1.613
03/03 10:16:25 AM | _w_step_train: [127/160] Final Prec@1 35.6620% Time 9.27
03/03 10:16:26 AM | Valid: [127/160] Step 019/019 Loss 1.716 Prec@(1,3) (38.8%, 86.1%), ce_loss 1.614
03/03 10:16:26 AM | val: [127/160] Final Prec@1 38.7500% Time 1.63
03/03 10:16:26 AM | Start to train weights for epoch 127
03/03 10:16:32 AM | Train: [128/160] Step 050/097 Loss 1.822 Prec@(1,3) (35.3%, 83.1%), ce_loss 1.614
03/03 10:16:35 AM | Train: [128/160] Step 097/097 Loss 1.819 Prec@(1,3) (35.4%, 83.3%), ce_loss 1.615
03/03 10:16:35 AM | _w_step_train: [128/160] Final Prec@1 35.3840% Time 9.24
03/03 10:16:37 AM | Valid: [128/160] Step 019/019 Loss 1.785 Prec@(1,3) (36.7%, 83.7%), ce_loss 1.615
03/03 10:16:37 AM | val: [128/160] Final Prec@1 36.7000% Time 1.55
03/03 10:16:37 AM | Start to train weights for epoch 128
03/03 10:16:43 AM | Train: [129/160] Step 050/097 Loss 1.852 Prec@(1,3) (34.1%, 82.5%), ce_loss 1.616
03/03 10:16:46 AM | Train: [129/160] Step 097/097 Loss 1.840 Prec@(1,3) (34.6%, 82.7%), ce_loss 1.617
03/03 10:16:46 AM | _w_step_train: [129/160] Final Prec@1 34.5920% Time 9.16
03/03 10:16:48 AM | Valid: [129/160] Step 019/019 Loss 1.725 Prec@(1,3) (39.2%, 85.5%), ce_loss 1.617
03/03 10:16:48 AM | val: [129/160] Final Prec@1 39.2400% Time 1.70
03/03 10:16:48 AM | Start to train weights for epoch 129
03/03 10:16:54 AM | Train: [130/160] Step 050/097 Loss 1.855 Prec@(1,3) (33.9%, 81.8%), ce_loss 1.618
03/03 10:16:57 AM | Train: [130/160] Step 097/097 Loss 1.853 Prec@(1,3) (34.0%, 81.9%), ce_loss 1.618
03/03 10:16:57 AM | _w_step_train: [130/160] Final Prec@1 33.9880% Time 9.25
03/03 10:16:59 AM | Valid: [130/160] Step 019/019 Loss 1.722 Prec@(1,3) (39.5%, 85.6%), ce_loss 1.618
03/03 10:16:59 AM | val: [130/160] Final Prec@1 39.4800% Time 1.51
03/03 10:16:59 AM | Start to train weights for epoch 130
03/03 10:17:04 AM | Train: [131/160] Step 050/097 Loss 1.863 Prec@(1,3) (33.7%, 82.0%), ce_loss 1.619
03/03 10:17:08 AM | Train: [131/160] Step 097/097 Loss 1.864 Prec@(1,3) (33.6%, 81.9%), ce_loss 1.620
03/03 10:17:08 AM | _w_step_train: [131/160] Final Prec@1 33.5520% Time 9.05
03/03 10:17:09 AM | Valid: [131/160] Step 019/019 Loss 1.783 Prec@(1,3) (37.4%, 83.8%), ce_loss 1.620
03/03 10:17:09 AM | val: [131/160] Final Prec@1 37.4300% Time 1.59
03/03 10:17:09 AM | Start to train weights for epoch 131
03/03 10:17:15 AM | Train: [132/160] Step 050/097 Loss 1.874 Prec@(1,3) (33.6%, 81.3%), ce_loss 1.621
03/03 10:17:18 AM | Train: [132/160] Step 097/097 Loss 1.870 Prec@(1,3) (33.7%, 81.5%), ce_loss 1.622
03/03 10:17:18 AM | _w_step_train: [132/160] Final Prec@1 33.6680% Time 9.15
03/03 10:17:20 AM | Valid: [132/160] Step 019/019 Loss 1.738 Prec@(1,3) (38.9%, 85.1%), ce_loss 1.622
03/03 10:17:20 AM | val: [132/160] Final Prec@1 38.9000% Time 1.56
03/03 10:17:20 AM | Start to train weights for epoch 132
03/03 10:17:26 AM | Train: [133/160] Step 050/097 Loss 1.860 Prec@(1,3) (34.2%, 81.5%), ce_loss 1.623
03/03 10:17:29 AM | Train: [133/160] Step 097/097 Loss 1.864 Prec@(1,3) (33.9%, 81.5%), ce_loss 1.623
03/03 10:17:29 AM | _w_step_train: [133/160] Final Prec@1 33.8580% Time 9.18
03/03 10:17:31 AM | Valid: [133/160] Step 019/019 Loss 1.769 Prec@(1,3) (37.6%, 84.4%), ce_loss 1.624
03/03 10:17:31 AM | val: [133/160] Final Prec@1 37.5900% Time 1.55
03/03 10:17:31 AM | Start to train weights for epoch 133
03/03 10:17:36 AM | Train: [134/160] Step 050/097 Loss 1.868 Prec@(1,3) (33.9%, 81.8%), ce_loss 1.624
03/03 10:17:40 AM | Train: [134/160] Step 097/097 Loss 1.872 Prec@(1,3) (33.5%, 81.5%), ce_loss 1.625
03/03 10:17:40 AM | _w_step_train: [134/160] Final Prec@1 33.5100% Time 9.22
03/03 10:17:42 AM | Valid: [134/160] Step 019/019 Loss 1.739 Prec@(1,3) (38.7%, 85.3%), ce_loss 1.625
03/03 10:17:42 AM | val: [134/160] Final Prec@1 38.7100% Time 1.55
03/03 10:17:42 AM | Start to train weights for epoch 134
03/03 10:17:47 AM | Train: [135/160] Step 050/097 Loss 1.879 Prec@(1,3) (33.0%, 81.3%), ce_loss 1.626
03/03 10:17:51 AM | Train: [135/160] Step 097/097 Loss 1.880 Prec@(1,3) (33.1%, 81.2%), ce_loss 1.627
03/03 10:17:51 AM | _w_step_train: [135/160] Final Prec@1 33.1360% Time 9.17
03/03 10:17:52 AM | Valid: [135/160] Step 019/019 Loss 1.761 Prec@(1,3) (37.9%, 85.2%), ce_loss 1.627
03/03 10:17:52 AM | val: [135/160] Final Prec@1 37.8800% Time 1.57
03/03 10:17:52 AM | Start to train weights for epoch 135
03/03 10:17:58 AM | Train: [136/160] Step 050/097 Loss 1.879 Prec@(1,3) (33.0%, 81.3%), ce_loss 1.628
03/03 10:18:02 AM | Train: [136/160] Step 097/097 Loss 1.880 Prec@(1,3) (33.1%, 81.0%), ce_loss 1.629
03/03 10:18:02 AM | _w_step_train: [136/160] Final Prec@1 33.1460% Time 9.31
03/03 10:18:03 AM | Valid: [136/160] Step 019/019 Loss 1.760 Prec@(1,3) (37.9%, 85.1%), ce_loss 1.629
03/03 10:18:03 AM | val: [136/160] Final Prec@1 37.9200% Time 1.55
03/03 10:18:03 AM | Start to train weights for epoch 136
03/03 10:18:09 AM | Train: [137/160] Step 050/097 Loss 1.886 Prec@(1,3) (32.7%, 80.9%), ce_loss 1.630
03/03 10:18:12 AM | Train: [137/160] Step 097/097 Loss 1.886 Prec@(1,3) (32.9%, 81.0%), ce_loss 1.630
03/03 10:18:12 AM | _w_step_train: [137/160] Final Prec@1 32.8600% Time 9.19
03/03 10:18:14 AM | Valid: [137/160] Step 019/019 Loss 1.764 Prec@(1,3) (37.8%, 84.6%), ce_loss 1.630
03/03 10:18:14 AM | val: [137/160] Final Prec@1 37.8100% Time 1.57
03/03 10:18:14 AM | Start to train weights for epoch 137
03/03 10:18:20 AM | Train: [138/160] Step 050/097 Loss 1.896 Prec@(1,3) (32.3%, 80.5%), ce_loss 1.631
03/03 10:18:23 AM | Train: [138/160] Step 097/097 Loss 1.896 Prec@(1,3) (32.4%, 80.6%), ce_loss 1.632
03/03 10:18:23 AM | _w_step_train: [138/160] Final Prec@1 32.4460% Time 9.31
03/03 10:18:25 AM | Valid: [138/160] Step 019/019 Loss 1.766 Prec@(1,3) (37.4%, 84.7%), ce_loss 1.632
03/03 10:18:25 AM | val: [138/160] Final Prec@1 37.3600% Time 1.53
03/03 10:18:25 AM | Start to train weights for epoch 138
03/03 10:18:30 AM | Train: [139/160] Step 050/097 Loss 1.892 Prec@(1,3) (32.6%, 80.8%), ce_loss 1.633
03/03 10:18:34 AM | Train: [139/160] Step 097/097 Loss 1.892 Prec@(1,3) (32.7%, 80.9%), ce_loss 1.634
03/03 10:18:34 AM | _w_step_train: [139/160] Final Prec@1 32.6700% Time 9.18
03/03 10:18:36 AM | Valid: [139/160] Step 019/019 Loss 1.825 Prec@(1,3) (34.4%, 83.0%), ce_loss 1.634
03/03 10:18:36 AM | val: [139/160] Final Prec@1 34.3600% Time 1.65
03/03 10:18:36 AM | Start to train weights for epoch 139
03/03 10:18:41 AM | Train: [140/160] Step 050/097 Loss 1.906 Prec@(1,3) (32.2%, 80.4%), ce_loss 1.635
03/03 10:18:45 AM | Train: [140/160] Step 097/097 Loss 1.902 Prec@(1,3) (32.3%, 80.6%), ce_loss 1.636
03/03 10:18:45 AM | _w_step_train: [140/160] Final Prec@1 32.2540% Time 9.16
03/03 10:18:46 AM | Valid: [140/160] Step 019/019 Loss 1.792 Prec@(1,3) (36.8%, 83.9%), ce_loss 1.636
03/03 10:18:46 AM | val: [140/160] Final Prec@1 36.8400% Time 1.57
03/03 10:18:46 AM | Start to train weights for epoch 140
03/03 10:18:52 AM | Train: [141/160] Step 050/097 Loss 1.911 Prec@(1,3) (31.8%, 80.1%), ce_loss 1.637
03/03 10:18:56 AM | Train: [141/160] Step 097/097 Loss 1.909 Prec@(1,3) (32.1%, 80.2%), ce_loss 1.637
03/03 10:18:56 AM | _w_step_train: [141/160] Final Prec@1 32.0760% Time 9.21
03/03 10:18:57 AM | Valid: [141/160] Step 019/019 Loss 1.788 Prec@(1,3) (36.7%, 84.2%), ce_loss 1.638
03/03 10:18:57 AM | val: [141/160] Final Prec@1 36.7200% Time 1.55
03/03 10:18:57 AM | Start to train weights for epoch 141
03/03 10:19:03 AM | Train: [142/160] Step 050/097 Loss 1.910 Prec@(1,3) (32.0%, 80.2%), ce_loss 1.638
03/03 10:19:06 AM | Train: [142/160] Step 097/097 Loss 1.911 Prec@(1,3) (31.8%, 80.0%), ce_loss 1.639
03/03 10:19:06 AM | _w_step_train: [142/160] Final Prec@1 31.8100% Time 9.17
03/03 10:19:08 AM | Valid: [142/160] Step 019/019 Loss 1.805 Prec@(1,3) (35.7%, 83.7%), ce_loss 1.639
03/03 10:19:08 AM | val: [142/160] Final Prec@1 35.6600% Time 1.53
03/03 10:19:08 AM | Start to train weights for epoch 142
03/03 10:19:13 AM | Train: [143/160] Step 050/097 Loss 1.911 Prec@(1,3) (31.9%, 80.2%), ce_loss 1.640
03/03 10:19:17 AM | Train: [143/160] Step 097/097 Loss 1.912 Prec@(1,3) (31.8%, 80.2%), ce_loss 1.641
03/03 10:19:17 AM | _w_step_train: [143/160] Final Prec@1 31.8320% Time 9.06
03/03 10:19:18 AM | Valid: [143/160] Step 019/019 Loss 1.815 Prec@(1,3) (35.7%, 83.0%), ce_loss 1.641
03/03 10:19:18 AM | val: [143/160] Final Prec@1 35.6900% Time 1.57
03/03 10:19:18 AM | Start to train weights for epoch 143
03/03 10:19:24 AM | Train: [144/160] Step 050/097 Loss 1.920 Prec@(1,3) (31.3%, 80.0%), ce_loss 1.642
03/03 10:19:28 AM | Train: [144/160] Step 097/097 Loss 1.922 Prec@(1,3) (31.4%, 79.9%), ce_loss 1.643
03/03 10:19:28 AM | _w_step_train: [144/160] Final Prec@1 31.3880% Time 9.32
03/03 10:19:29 AM | Valid: [144/160] Step 019/019 Loss 1.788 Prec@(1,3) (36.8%, 84.2%), ce_loss 1.643
03/03 10:19:29 AM | val: [144/160] Final Prec@1 36.8300% Time 1.63
03/03 10:19:29 AM | Start to train weights for epoch 144
03/03 10:19:35 AM | Train: [145/160] Step 050/097 Loss 1.924 Prec@(1,3) (31.3%, 79.9%), ce_loss 1.644
03/03 10:19:39 AM | Train: [145/160] Step 097/097 Loss 1.922 Prec@(1,3) (31.4%, 80.0%), ce_loss 1.645
03/03 10:19:39 AM | _w_step_train: [145/160] Final Prec@1 31.3880% Time 9.14
03/03 10:19:40 AM | Valid: [145/160] Step 019/019 Loss 1.807 Prec@(1,3) (36.7%, 83.2%), ce_loss 1.645
03/03 10:19:40 AM | val: [145/160] Final Prec@1 36.7200% Time 1.54
03/03 10:19:40 AM | Start to train weights for epoch 145
03/03 10:19:46 AM | Train: [146/160] Step 050/097 Loss 1.929 Prec@(1,3) (30.6%, 79.5%), ce_loss 1.646
03/03 10:19:49 AM | Train: [146/160] Step 097/097 Loss 1.927 Prec@(1,3) (31.1%, 79.6%), ce_loss 1.646
03/03 10:19:49 AM | _w_step_train: [146/160] Final Prec@1 31.0820% Time 9.14
03/03 10:19:51 AM | Valid: [146/160] Step 019/019 Loss 1.814 Prec@(1,3) (36.5%, 83.4%), ce_loss 1.647
03/03 10:19:51 AM | val: [146/160] Final Prec@1 36.5500% Time 1.55
03/03 10:19:51 AM | Start to train weights for epoch 146
03/03 10:19:56 AM | Train: [147/160] Step 050/097 Loss 1.934 Prec@(1,3) (31.5%, 79.4%), ce_loss 1.647
03/03 10:20:00 AM | Train: [147/160] Step 097/097 Loss 1.930 Prec@(1,3) (31.5%, 79.5%), ce_loss 1.648
03/03 10:20:00 AM | _w_step_train: [147/160] Final Prec@1 31.4740% Time 9.11
03/03 10:20:02 AM | Valid: [147/160] Step 019/019 Loss 1.812 Prec@(1,3) (36.2%, 83.2%), ce_loss 1.648
03/03 10:20:02 AM | val: [147/160] Final Prec@1 36.2300% Time 1.66
03/03 10:20:02 AM | Start to train weights for epoch 147
03/03 10:20:07 AM | Train: [148/160] Step 050/097 Loss 1.926 Prec@(1,3) (31.3%, 79.8%), ce_loss 1.649
03/03 10:20:11 AM | Train: [148/160] Step 097/097 Loss 1.930 Prec@(1,3) (31.2%, 79.5%), ce_loss 1.650
03/03 10:20:11 AM | _w_step_train: [148/160] Final Prec@1 31.2440% Time 9.07
03/03 10:20:12 AM | Valid: [148/160] Step 019/019 Loss 1.817 Prec@(1,3) (35.7%, 83.3%), ce_loss 1.650
03/03 10:20:12 AM | val: [148/160] Final Prec@1 35.7200% Time 1.53
03/03 10:20:12 AM | Start to train weights for epoch 148
03/03 10:20:18 AM | Train: [149/160] Step 050/097 Loss 1.930 Prec@(1,3) (31.1%, 79.8%), ce_loss 1.651
03/03 10:20:21 AM | Train: [149/160] Step 097/097 Loss 1.932 Prec@(1,3) (31.1%, 79.5%), ce_loss 1.652
03/03 10:20:21 AM | _w_step_train: [149/160] Final Prec@1 31.0920% Time 9.25
03/03 10:20:23 AM | Valid: [149/160] Step 019/019 Loss 1.815 Prec@(1,3) (35.9%, 83.2%), ce_loss 1.652
03/03 10:20:23 AM | val: [149/160] Final Prec@1 35.8600% Time 1.57
03/03 10:20:23 AM | Start to train weights for epoch 149
03/03 10:20:29 AM | Train: [150/160] Step 050/097 Loss 1.930 Prec@(1,3) (31.4%, 79.5%), ce_loss 1.653
03/03 10:20:32 AM | Train: [150/160] Step 097/097 Loss 1.931 Prec@(1,3) (31.3%, 79.6%), ce_loss 1.653
03/03 10:20:32 AM | _w_step_train: [150/160] Final Prec@1 31.3160% Time 9.37
03/03 10:20:34 AM | Valid: [150/160] Step 019/019 Loss 1.811 Prec@(1,3) (36.6%, 83.0%), ce_loss 1.654
03/03 10:20:34 AM | val: [150/160] Final Prec@1 36.6300% Time 1.60
03/03 10:20:34 AM | Start to train weights for epoch 150
03/03 10:20:40 AM | Train: [151/160] Step 050/097 Loss 1.943 Prec@(1,3) (30.5%, 79.0%), ce_loss 1.654
03/03 10:20:43 AM | Train: [151/160] Step 097/097 Loss 1.937 Prec@(1,3) (30.8%, 79.2%), ce_loss 1.655
03/03 10:20:43 AM | _w_step_train: [151/160] Final Prec@1 30.7760% Time 9.13
03/03 10:20:45 AM | Valid: [151/160] Step 019/019 Loss 1.828 Prec@(1,3) (35.9%, 82.8%), ce_loss 1.655
03/03 10:20:45 AM | val: [151/160] Final Prec@1 35.9000% Time 1.57
03/03 10:20:45 AM | Start to train weights for epoch 151
03/03 10:20:50 AM | Train: [152/160] Step 050/097 Loss 1.932 Prec@(1,3) (31.1%, 79.4%), ce_loss 1.656
03/03 10:20:54 AM | Train: [152/160] Step 097/097 Loss 1.935 Prec@(1,3) (31.0%, 79.4%), ce_loss 1.657
03/03 10:20:54 AM | _w_step_train: [152/160] Final Prec@1 30.9540% Time 9.17
03/03 10:20:56 AM | Valid: [152/160] Step 019/019 Loss 1.813 Prec@(1,3) (36.0%, 82.8%), ce_loss 1.657
03/03 10:20:56 AM | val: [152/160] Final Prec@1 36.0400% Time 1.65
03/03 10:20:56 AM | Start to train weights for epoch 152
03/03 10:21:01 AM | Train: [153/160] Step 050/097 Loss 1.933 Prec@(1,3) (31.0%, 79.6%), ce_loss 1.658
03/03 10:21:05 AM | Train: [153/160] Step 097/097 Loss 1.934 Prec@(1,3) (31.1%, 79.5%), ce_loss 1.659
03/03 10:21:05 AM | _w_step_train: [153/160] Final Prec@1 31.1060% Time 9.06
03/03 10:21:06 AM | Valid: [153/160] Step 019/019 Loss 1.808 Prec@(1,3) (36.7%, 83.3%), ce_loss 1.659
03/03 10:21:06 AM | val: [153/160] Final Prec@1 36.7500% Time 1.54
03/03 10:21:06 AM | Start to train weights for epoch 153
03/03 10:21:12 AM | Train: [154/160] Step 050/097 Loss 1.935 Prec@(1,3) (31.0%, 79.4%), ce_loss 1.660
03/03 10:21:15 AM | Train: [154/160] Step 097/097 Loss 1.935 Prec@(1,3) (31.1%, 79.5%), ce_loss 1.660
03/03 10:21:15 AM | _w_step_train: [154/160] Final Prec@1 31.0640% Time 9.10
03/03 10:21:17 AM | Valid: [154/160] Step 019/019 Loss 1.816 Prec@(1,3) (36.0%, 82.9%), ce_loss 1.660
03/03 10:21:17 AM | val: [154/160] Final Prec@1 35.9500% Time 1.59
03/03 10:21:17 AM | Start to train weights for epoch 154
03/03 10:21:22 AM | Train: [155/160] Step 050/097 Loss 1.936 Prec@(1,3) (30.7%, 79.5%), ce_loss 1.661
03/03 10:21:26 AM | Train: [155/160] Step 097/097 Loss 1.933 Prec@(1,3) (31.0%, 79.6%), ce_loss 1.662
03/03 10:21:26 AM | _w_step_train: [155/160] Final Prec@1 31.0460% Time 9.12
03/03 10:21:27 AM | Valid: [155/160] Step 019/019 Loss 1.798 Prec@(1,3) (37.2%, 83.7%), ce_loss 1.662
03/03 10:21:27 AM | val: [155/160] Final Prec@1 37.1900% Time 1.52
03/03 10:21:27 AM | Start to train weights for epoch 155
03/03 10:21:33 AM | Train: [156/160] Step 050/097 Loss 1.930 Prec@(1,3) (31.6%, 79.4%), ce_loss 1.663
03/03 10:21:37 AM | Train: [156/160] Step 097/097 Loss 1.935 Prec@(1,3) (31.3%, 79.3%), ce_loss 1.663
03/03 10:21:37 AM | _w_step_train: [156/160] Final Prec@1 31.2540% Time 9.35
03/03 10:21:38 AM | Valid: [156/160] Step 019/019 Loss 1.806 Prec@(1,3) (37.0%, 83.4%), ce_loss 1.664
03/03 10:21:38 AM | val: [156/160] Final Prec@1 36.9700% Time 1.60
03/03 10:21:38 AM | Start to train weights for epoch 156
03/03 10:21:44 AM | Train: [157/160] Step 050/097 Loss 1.932 Prec@(1,3) (30.8%, 79.6%), ce_loss 1.664
03/03 10:21:48 AM | Train: [157/160] Step 097/097 Loss 1.933 Prec@(1,3) (30.9%, 79.4%), ce_loss 1.665
03/03 10:21:48 AM | _w_step_train: [157/160] Final Prec@1 30.8520% Time 9.33
03/03 10:21:49 AM | Valid: [157/160] Step 019/019 Loss 1.801 Prec@(1,3) (37.1%, 83.4%), ce_loss 1.665
03/03 10:21:49 AM | val: [157/160] Final Prec@1 37.1100% Time 1.53
03/03 10:21:49 AM | Start to train weights for epoch 157
03/03 10:21:55 AM | Train: [158/160] Step 050/097 Loss 1.941 Prec@(1,3) (30.5%, 79.2%), ce_loss 1.666
03/03 10:21:58 AM | Train: [158/160] Step 097/097 Loss 1.936 Prec@(1,3) (31.0%, 79.3%), ce_loss 1.667
03/03 10:21:58 AM | _w_step_train: [158/160] Final Prec@1 30.9540% Time 9.09
03/03 10:22:00 AM | Valid: [158/160] Step 019/019 Loss 1.795 Prec@(1,3) (37.1%, 83.8%), ce_loss 1.667
03/03 10:22:00 AM | val: [158/160] Final Prec@1 37.1400% Time 1.56
03/03 10:22:00 AM | Start to train weights for epoch 158
03/03 10:22:05 AM | Train: [159/160] Step 050/097 Loss 1.934 Prec@(1,3) (31.0%, 79.7%), ce_loss 1.668
03/03 10:22:09 AM | Train: [159/160] Step 097/097 Loss 1.936 Prec@(1,3) (30.8%, 79.4%), ce_loss 1.668
03/03 10:22:09 AM | _w_step_train: [159/160] Final Prec@1 30.8040% Time 9.04
03/03 10:22:11 AM | Valid: [159/160] Step 019/019 Loss 1.808 Prec@(1,3) (36.5%, 83.5%), ce_loss 1.668
03/03 10:22:11 AM | val: [159/160] Final Prec@1 36.5100% Time 1.52
03/03 10:22:11 AM | Start to train weights for epoch 159
03/03 10:22:16 AM | Train: [160/160] Step 050/097 Loss 1.932 Prec@(1,3) (31.0%, 79.4%), ce_loss 1.669
03/03 10:22:20 AM | Train: [160/160] Step 097/097 Loss 1.934 Prec@(1,3) (31.1%, 79.3%), ce_loss 1.670
03/03 10:22:20 AM | _w_step_train: [160/160] Final Prec@1 31.1100% Time 9.10
03/03 10:22:21 AM | Valid: [160/160] Step 019/019 Loss 1.817 Prec@(1,3) (36.1%, 83.0%), ce_loss 1.670
03/03 10:22:21 AM | val: [160/160] Final Prec@1 36.1000% Time 1.48
03/03 10:22:23 AM | Valid: [160/160] Step 019/019 Loss 1.817 Prec@(1,3) (36.1%, 83.0%), ce_loss 1.670
03/03 10:22:23 AM | val: [160/160] Final Prec@1 36.1000% Time 1.54
03/03 10:22:23 AM | ==================================== Training Done ======================================
save_model_dir exp_subnet/ResNet20_03_03_qat_no_pretrain_resnet20_0/
This is the:  exp_subnet/ResNet20_03_03_qat_no_pretrain_resnet20_0/ [1, 2, 4, 8, 1, 2, 4, 8, 1] [1, 2, 4, 8, 1, 2, 4, 8, 1]


==> eccv2020_bpnas/fig/train_log_dr.txt <==
Files already downloaded and verified
Files already downloaded and verified
['quant_w_1_a_1_bit', 'quant_w_2_a_2_bit', 'quant_w_4_a_4_bit', 'quant_w_8_a_8_bit', 'quant_w_3_a_4_bit', 'quant_w_4_a_3_bit', 'quant_w_6_a_4_bit']
ModuleList(
  (0): BasicBlock(
    (conv1): ConvClip(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): ConvClip(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (1): BasicBlock(
    (conv1): ConvClip(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): ConvClip(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (2): BasicBlock(
    (conv1): ConvClip(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): ConvClip(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (3): BasicBlock(
    (conv1): ConvClip(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): ConvClip(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (4): BasicBlock(
    (conv1): ConvClip(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): ConvClip(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (5): BasicBlock(
    (conv1): ConvClip(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): ConvClip(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (6): BasicBlock(
    (conv1): ConvClip(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): ConvClip(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
)
ConvClip
BatchNorm2d
ClipReLU
ConvBNRelu
ConvClip
BatchNorm2d
ClipReLU
ConvClip
BatchNorm2d
Sequential
ClipReLU
BasicBlock
ConvClip
BatchNorm2d
ClipReLU
ConvClip
BatchNorm2d
Sequential
ClipReLU
BasicBlock
ConvClip
BatchNorm2d
ClipReLU
ConvClip
BatchNorm2d
Sequential
ClipReLU
BasicBlock
ConvClip
BatchNorm2d
ClipReLU
ConvClip
BatchNorm2d
ConvClip
BatchNorm2d
Sequential
ClipReLU
BasicBlock
ConvClip
BatchNorm2d
ClipReLU
ConvClip
BatchNorm2d
Sequential
ClipReLU
BasicBlock
ConvClip
BatchNorm2d
ClipReLU
ConvClip
BatchNorm2d
Sequential
ClipReLU
BasicBlock
ConvClip
BatchNorm2d
ClipReLU
ConvClip
BatchNorm2d
ConvClip
BatchNorm2d
Sequential
ClipReLU
BasicBlock
ConvClip
BatchNorm2d
ClipReLU
ConvClip
BatchNorm2d
Sequential
ClipReLU
BasicBlock
ConvClip
BatchNorm2d
ClipReLU
ConvClip
BatchNorm2d
Sequential
ClipReLU
BasicBlock
ModuleList
Linear
ResNet_Stochastic_SuperNet
DataParallel(
  (module): ResNet_Stochastic_SuperNet(
    (first): ConvBNRelu(
      (conv): ConvClip(3, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
      (bn): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (relu): ClipReLU()
    )
    (stages_to_search): ModuleList(
      (0): BasicBlock(
        (conv1): ConvClip(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): ConvClip(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (1): BasicBlock(
        (conv1): ConvClip(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): ConvClip(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (2): BasicBlock(
        (conv1): ConvClip(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): ConvClip(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (3): BasicBlock(
        (conv1): ConvClip(16, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): ConvClip(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential(
          (0): ConvClip(16, 32, kernel_size=(1, 1), stride=(2, 2), bias=False)
          (1): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        )
        (relu_concat): ClipReLU()
      )
      (4): BasicBlock(
        (conv1): ConvClip(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): ConvClip(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (5): BasicBlock(
        (conv1): ConvClip(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): ConvClip(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (6): BasicBlock(
        (conv1): ConvClip(32, 64, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): ConvClip(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential(
          (0): ConvClip(32, 64, kernel_size=(1, 1), stride=(2, 2), bias=False)
          (1): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        )
        (relu_concat): ClipReLU()
      )
      (7): BasicBlock(
        (conv1): ConvClip(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): ConvClip(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (8): BasicBlock(
        (conv1): ConvClip(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): ConvClip(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
    )
    (last_stages): Linear(in_features=64, out_features=10, bias=True)
    (block): BasicBlock(
      (conv1): ConvClip(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
      (bn1): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (relu1): ClipReLU()
      (conv2): ConvClip(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
      (bn2): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (shortcut): Sequential()
      (relu_concat): ClipReLU()
    )
  )
)/mnt/lustre/yuhaibao/pruning-quantization-integrated-seatch/ablation_study/robust/supernet_functions/model_supernet.py:15: UserWarning: nn.init.kaiming_normal is now deprecated in favor of nn.init.kaiming_normal_.
  init.kaiming_normal(m.weight)
03/01 05:45:22 PM | ==================================== Start Training ======================================
03/01 05:45:24 PM | Start to train weights for epoch 0

type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv1 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([1.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv2 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([1.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv1 tensor([2.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([2.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv2 tensor([2.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([2.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv1 tensor([4.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([4.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv2 tensor([4.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([4.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv1 tensor([8.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([8.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv2 tensor([8.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  shortcut.0 tensor([8.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([8.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv1 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([1.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv2 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([1.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv1 tensor([2.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([2.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv2 tensor([2.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([2.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv1 tensor([4.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([4.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv2 tensor([4.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  shortcut.0 tensor([4.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([4.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv1 tensor([8.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([8.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv2 tensor([8.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([8.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv1 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([1.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.ConvClip'>
w_bit:  conv2 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([1.], device='cuda:0')
03/01 05:45:38 PM | Train: [  1/160] Step 050/097 Loss 2.168 Prec@(1,3) (17.1%, 67.1%), ce_loss 2.168
03/01 05:45:42 PM | Train: [  1/160] Step 097/097 Loss 2.081 Prec@(1,3) (20.9%, 72.8%), ce_loss 2.081
03/01 05:45:42 PM | _w_step_train: [  1/160] Final Prec@1 20.8980% Time 18.59
03/01 05:45:45 PM | Valid: [  1/160] Step 019/019 Loss 2.126 Prec@(1,3) (25.5%, 78.3%), ce_loss 2.088
03/01 05:45:45 PM | val: [  1/160] Final Prec@1 25.4800% Time 2.43
03/01 05:45:45 PM | Start to train weights for epoch 1
03/01 05:45:51 PM | Train: [  2/160] Step 050/097 Loss 1.809 Prec@(1,3) (32.1%, 84.7%), ce_loss 1.970
03/01 05:45:55 PM | Train: [  2/160] Step 097/097 Loss 1.782 Prec@(1,3) (33.2%, 85.5%), ce_loss 1.923
03/01 05:45:55 PM | _w_step_train: [  2/160] Final Prec@1 33.1740% Time 10.29
03/01 05:45:57 PM | Valid: [  2/160] Step 019/019 Loss 1.808 Prec@(1,3) (37.1%, 85.9%), ce_loss 1.913
03/01 05:45:57 PM | val: [  2/160] Final Prec@1 37.0600% Time 1.63
03/01 05:45:57 PM | Start to train weights for epoch 2
03/01 05:46:03 PM | Train: [  3/160] Step 050/097 Loss 1.676 Prec@(1,3) (37.8%, 88.1%), ce_loss 1.871
03/01 05:46:07 PM | Train: [  3/160] Step 097/097 Loss 1.657 Prec@(1,3) (38.7%, 88.4%), ce_loss 1.838
03/01 05:46:07 PM | _w_step_train: [  3/160] Final Prec@1 38.6600% Time 10.53
03/01 05:46:09 PM | Valid: [  3/160] Step 019/019 Loss 1.657 Prec@(1,3) (39.6%, 89.1%), ce_loss 1.828
03/01 05:46:09 PM | val: [  3/160] Final Prec@1 39.6000% Time 1.69
03/01 05:46:09 PM | Start to train weights for epoch 3
03/01 05:46:15 PM | Train: [  4/160] Step 050/097 Loss 1.543 Prec@(1,3) (43.3%, 90.6%), ce_loss 1.798
03/01 05:46:19 PM | Train: [  4/160] Step 097/097 Loss 1.528 Prec@(1,3) (44.0%, 90.9%), ce_loss 1.769
03/01 05:46:19 PM | _w_step_train: [  4/160] Final Prec@1 43.9820% Time 10.06003/01 05:46:21 PM | Valid: [  4/160] Step 019/019 Loss 1.486 Prec@(1,3) (45.5%, 93.3%), ce_loss 1.757
03/01 05:46:21 PM | val: [  4/160] Final Prec@1 45.5500% Time 1.69
03/01 05:46:21 PM | Start to train weights for epoch 4003/01 05:46:27 PM | Train: [  5/160] Step 050/097 Loss 1.467 Prec@(1,3) (46.1%, 92.1%), ce_loss 1.728003/01 05:46:31 PM | Train: [  5/160] Step 097/097 Loss 1.439 Prec@(1,3) (47.3%, 92.3%), ce_loss 1.702
03/01 05:46:31 PM | _w_step_train: [  5/160] Final Prec@1 47.2880% Time 10.84003/01 05:46:33 PM | Valid: [  5/160] Step 019/019 Loss 1.524 Prec@(1,3) (45.2%, 92.0%), ce_loss 1.696
03/01 05:46:33 PM | val: [  5/160] Final Prec@1 45.2200% Time 1.63
03/01 05:46:33 PM | Start to train weights for epoch 5003/01 05:46:39 PM | Train: [  6/160] Step 050/097 Loss 1.360 Prec@(1,3) (50.6%, 93.1%), ce_loss 1.66903/01 05:46:43 PM | Train: [  6/160] Step 097/097 Loss 1.352 Prec@(1,3) (50.7%, 93.5%), ce_loss 1.643
03/01 05:46:43 PM | _w_step_train: [  6/160] Final Prec@1 50.6700% Time 10.44
03/01 05:46:45 PM | Valid: [  6/160] Step 019/019 Loss 1.340 Prec@(1,3) (52.9%, 94.2%), ce_loss 1.635
03/01 05:46:45 PM | val: [  6/160] Final Prec@1 52.9400% Time 1.69
03/01 05:46:45 PM | Start to train weights for epoch 6
03/01 05:46:51 PM | Train: [  7/160] Step 050/097 Loss 1.284 Prec@(1,3) (53.3%, 94.1%), ce_loss 1.611
03/01 05:46:55 PM | Train: [  7/160] Step 097/097 Loss 1.266 Prec@(1,3) (54.2%, 94.4%), ce_loss 1.603
03/01 05:46:55 PM | _w_step_train: [  7/160] Final Prec@1 54.1560% Time 10.31
03/01 05:46:56 PM | Valid: [  7/160] Step 019/019 Loss 1.637 Prec@(1,3) (48.3%, 90.2%), ce_loss 1.604
03/01 05:46:56 PM | val: [  7/160] Final Prec@1 48.3300% Time 1.62
03/01 05:46:56 PM | Start to train weights for epoch 7
03/01 05:47:03 PM | Train: [  8/160] Step 050/097 Loss 1.259 Prec@(1,3) (54.7%, 94.2%), ce_loss 1.584
03/01 05:47:07 PM | Train: [  8/160] Step 097/097 Loss 1.233 Prec@(1,3) (55.7%, 94.6%), ce_loss 1.565
03/01 05:47:07 PM | _w_step_train: [  8/160] Final Prec@1 55.6840% Time 10.46003/01 05:47:09 PM | Valid: [  8/160] Step 019/019 Loss 1.304 Prec@(1,3) (55.0%, 95.2%), ce_loss 1.559
03/01 05:47:09 PM | val: [  8/160] Final Prec@1 55.0200% Time 1.70
03/01 05:47:09 PM | Start to train weights for epoch 8003/01 05:47:15 PM | Train: [  9/160] Step 050/097 Loss 1.193 Prec@(1,3) (57.5%, 95.1%), ce_loss 1.540003/01 05:47:18 PM | Train: [  9/160] Step 097/097 Loss 1.176 Prec@(1,3) (57.9%, 95.3%), ce_loss 1.523
03/01 05:47:19 PM | _w_step_train: [  9/160] Final Prec@1 57.8940% Time 9.84
03/01 05:47:20 PM | Valid: [  9/160] Step 019/019 Loss 1.124 Prec@(1,3) (60.7%, 96.1%), ce_loss 1.516
03/01 05:47:20 PM | val: [  9/160] Final Prec@1 60.7200% Time 1.62
03/01 05:47:20 PM | Start to train weights for epoch 9
03/01 05:47:26 PM | Train: [ 10/160] Step 050/097 Loss 1.115 Prec@(1,3) (60.0%, 95.9%), ce_loss 1.497
03/01 05:47:30 PM | Train: [ 10/160] Step 097/097 Loss 1.132 Prec@(1,3) (59.4%, 95.7%), ce_loss 1.483
03/01 05:47:30 PM | _w_step_train: [ 10/160] Final Prec@1 59.4460% Time 10.06
03/01 05:47:32 PM | Valid: [ 10/160] Step 019/019 Loss 1.332 Prec@(1,3) (57.6%, 95.3%), ce_loss 1.481
03/01 05:47:32 PM | val: [ 10/160] Final Prec@1 57.6500% Time 1.59
03/01 05:47:32 PM | Start to train weights for epoch 10
03/01 05:47:38 PM | Train: [ 11/160] Step 050/097 Loss 1.091 Prec@(1,3) (61.2%, 96.2%), ce_loss 1.464
03/01 05:47:42 PM | Train: [ 11/160] Step 097/097 Loss 1.071 Prec@(1,3) (61.8%, 96.2%), ce_loss 1.449
03/01 05:47:42 PM | _w_step_train: [ 11/160] Final Prec@1 61.7780% Time 10.46
03/01 05:47:44 PM | Valid: [ 11/160] Step 019/019 Loss 1.741 Prec@(1,3) (48.7%, 92.9%), ce_loss 1.453
03/01 05:47:44 PM | val: [ 11/160] Final Prec@1 48.6800% Time 1.84
03/01 05:47:44 PM | Start to train weights for epoch 11
03/01 05:47:51 PM | Train: [ 12/160] Step 050/097 Loss 1.032 Prec@(1,3) (63.4%, 96.4%), ce_loss 1.437
03/01 05:47:55 PM | Train: [ 12/160] Step 097/097 Loss 1.034 Prec@(1,3) (63.3%, 96.5%), ce_loss 1.424
03/01 05:47:55 PM | _w_step_train: [ 12/160] Final Prec@1 63.2680% Time 10.47
03/01 05:47:56 PM | Valid: [ 12/160] Step 019/019 Loss 1.426 Prec@(1,3) (55.6%, 93.5%), ce_loss 1.424
03/01 05:47:56 PM | val: [ 12/160] Final Prec@1 55.6400% Time 1.70
03/01 05:47:56 PM | Start to train weights for epoch 12
03/01 05:48:02 PM | Train: [ 13/160] Step 050/097 Loss 1.023 Prec@(1,3) (64.0%, 96.5%), ce_loss 1.410
03/01 05:48:06 PM | Train: [ 13/160] Step 097/097 Loss 1.014 Prec@(1,3) (64.3%, 96.5%), ce_loss 1.397
03/01 05:48:06 PM | _w_step_train: [ 13/160] Final Prec@1 64.3020% Time 9.77
03/01 05:48:08 PM | Valid: [ 13/160] Step 019/019 Loss 1.824 Prec@(1,3) (45.9%, 91.9%), ce_loss 1.403
03/01 05:48:08 PM | val: [ 13/160] Final Prec@1 45.8700% Time 1.60
03/01 05:48:08 PM | Start to train weights for epoch 13
003/01 05:48:14 PM | Train: [ 14/160] Step 050/097 Loss 0.984 Prec@(1,3) (65.1%, 96.9%), ce_loss 1.358003/01 05:48:18 PM | Train: [ 14/160] Step 097/097 Loss 0.978 Prec@(1,3) (65.3%, 96.9%), ce_loss 1.347
03/01 05:48:18 PM | _w_step_train: [ 14/160] Final Prec@1 65.2820% Time 10.72003/01 05:48:20 PM | Valid: [ 14/160] Step 019/019 Loss 1.162 Prec@(1,3) (63.2%, 95.6%), ce_loss 1.345
03/01 05:48:20 PM | val: [ 14/160] Final Prec@1 63.2200% Time 1.66
03/01 05:48:20 PM | Start to train weights for epoch 14003/01 05:48:26 PM | Train: [ 15/160] Step 050/097 Loss 0.956 Prec@(1,3) (66.4%, 96.9%), ce_loss 1.333003/01 05:48:30 PM | Train: [ 15/160] Step 097/097 Loss 0.952 Prec@(1,3) (66.4%, 97.0%), ce_loss 1.323
03/01 05:48:30 PM | _w_step_train: [ 15/160] Final Prec@1 66.4160% Time 9.96
03/01 05:48:32 PM | Valid: [ 15/160] Step 019/019 Loss 1.301 Prec@(1,3) (58.4%, 95.7%), ce_loss 1.323
03/01 05:48:32 PM | val: [ 15/160] Final Prec@1 58.3600% Time 1.63
03/01 05:48:32 PM | Start to train weights for epoch 15
03/01 05:48:38 PM | Train: [ 16/160] Step 050/097 Loss 0.931 Prec@(1,3) (67.3%, 97.2%), ce_loss 1.336
03/01 05:48:42 PM | Train: [ 16/160] Step 097/097 Loss 0.939 Prec@(1,3) (67.1%, 97.1%), ce_loss 1.326
03/01 05:48:42 PM | _w_step_train: [ 16/160] Final Prec@1 67.0740% Time 10.55
03/01 05:48:44 PM | Valid: [ 16/160] Step 019/019 Loss 0.916 Prec@(1,3) (69.5%, 97.8%), ce_loss 1.298
03/01 05:48:44 PM | val: [ 16/160] Final Prec@1 69.4700% Time 1.80
03/01 05:48:44 PM | Start to train weights for epoch 16
03/01 05:48:50 PM | Train: [ 17/160] Step 050/097 Loss 0.927 Prec@(1,3) (67.5%, 97.2%), ce_loss 1.311
03/01 05:48:54 PM | Train: [ 17/160] Step 097/097 Loss 0.928 Prec@(1,3) (67.5%, 97.1%), ce_loss 1.302
03/01 05:48:54 PM | _w_step_train: [ 17/160] Final Prec@1 67.5080% Time 10.53
03/01 05:48:56 PM | Valid: [ 17/160] Step 019/019 Loss 0.982 Prec@(1,3) (67.8%, 96.5%), ce_loss 1.299
03/01 05:48:56 PM | val: [ 17/160] Final Prec@1 67.8300% Time 1.67
03/01 05:48:56 PM | Start to train weights for epoch 17
03/01 05:49:03 PM | Train: [ 18/160] Step 050/097 Loss 0.909 Prec@(1,3) (68.2%, 97.3%), ce_loss 1.289
03/01 05:49:07 PM | Train: [ 18/160] Step 097/097 Loss 0.907 Prec@(1,3) (68.3%, 97.3%), ce_loss 1.281
03/01 05:49:07 PM | _w_step_train: [ 18/160] Final Prec@1 68.3080% Time 10.76
03/01 05:49:08 PM | Valid: [ 18/160] Step 019/019 Loss 1.044 Prec@(1,3) (65.3%, 96.9%), ce_loss 1.278
03/01 05:49:08 PM | val: [ 18/160] Final Prec@1 65.3000% Time 1.66
03/01 05:49:08 PM | Start to train weights for epoch 18
03/01 05:49:15 PM | Train: [ 19/160] Step 050/097 Loss 0.902 Prec@(1,3) (68.4%, 97.4%), ce_loss 1.270
03/01 05:49:18 PM | Train: [ 19/160] Step 097/097 Loss 0.895 Prec@(1,3) (68.7%, 97.3%), ce_loss 1.262
03/01 05:49:18 PM | _w_step_train: [ 19/160] Final Prec@1 68.7000% Time 9.88
03/01 05:49:20 PM | Valid: [ 19/160] Step 019/019 Loss 1.048 Prec@(1,3) (65.7%, 97.1%), ce_loss 1.260
03/01 05:49:20 PM | val: [ 19/160] Final Prec@1 65.7000% Time 1.73
03/01 05:49:20 PM | Start to train weights for epoch 19
03/01 05:49:27 PM | Train: [ 20/160] Step 050/097 Loss 0.915 Prec@(1,3) (68.5%, 97.1%), ce_loss 1.252
03/01 05:49:30 PM | Train: [ 20/160] Step 097/097 Loss 0.911 Prec@(1,3) (68.4%, 97.1%), ce_loss 1.245
03/01 05:49:31 PM | _w_step_train: [ 20/160] Final Prec@1 68.4340% Time 10.61
03/01 05:49:32 PM | Valid: [ 20/160] Step 019/019 Loss 1.119 Prec@(1,3) (61.9%, 96.7%), ce_loss 1.244
03/01 05:49:32 PM | val: [ 20/160] Final Prec@1 61.9300% Time 1.68
03/01 05:49:32 PM | Start to train weights for epoch 20
03/01 05:49:39 PM | Train: [ 21/160] Step 050/097 Loss 0.898 Prec@(1,3) (68.6%, 97.3%), ce_loss 1.237
03/01 05:49:43 PM | Train: [ 21/160] Step 097/097 Loss 0.886 Prec@(1,3) (68.9%, 97.4%), ce_loss 1.230
03/01 05:49:43 PM | _w_step_train: [ 21/160] Final Prec@1 68.9260% Time 10.46
03/01 05:49:44 PM | Valid: [ 21/160] Step 019/019 Loss 1.098 Prec@(1,3) (64.3%, 97.1%), ce_loss 1.229
03/01 05:49:44 PM | val: [ 21/160] Final Prec@1 64.2900% Time 1.69
03/01 05:49:44 PM | Start to train weights for epoch 21
03/01 05:49:51 PM | Train: [ 22/160] Step 050/097 Loss 0.864 Prec@(1,3) (69.7%, 97.6%), ce_loss 1.221
03/01 05:49:55 PM | Train: [ 22/160] Step 097/097 Loss 0.870 Prec@(1,3) (69.6%, 97.5%), ce_loss 1.215
03/01 05:49:55 PM | _w_step_train: [ 22/160] Final Prec@1 69.6140% Time 10.24
03/01 05:49:56 PM | Valid: [ 22/160] Step 019/019 Loss 0.887 Prec@(1,3) (70.5%, 97.6%), ce_loss 1.212
03/01 05:49:56 PM | val: [ 22/160] Final Prec@1 70.5400% Time 1.67
03/01 05:49:56 PM | Start to train weights for epoch 22
03/01 05:50:03 PM | Train: [ 23/160] Step 050/097 Loss 0.882 Prec@(1,3) (68.9%, 97.5%), ce_loss 1.206
03/01 05:50:06 PM | Train: [ 23/160] Step 097/097 Loss 0.876 Prec@(1,3) (69.3%, 97.5%), ce_loss 1.200
03/01 05:50:06 PM | _w_step_train: [ 23/160] Final Prec@1 69.2860% Time 10.05003/01 05:50:08 PM | Valid: [ 23/160] Step 019/019 Loss 1.297 Prec@(1,3) (59.7%, 95.2%), ce_loss 1.201
03/01 05:50:08 PM | val: [ 23/160] Final Prec@1 59.7400% Time 1.62
03/01 05:50:08 PM | Start to train weights for epoch 23003/01 05:50:14 PM | Train: [ 24/160] Step 050/097 Loss 0.849 Prec@(1,3) (70.5%, 97.7%), ce_loss 1.194003/01 05:50:18 PM | Train: [ 24/160] Step 097/097 Loss 0.856 Prec@(1,3) (70.3%, 97.5%), ce_loss 1.189
03/01 05:50:18 PM | _w_step_train: [ 24/160] Final Prec@1 70.2660% Time 10.17003/01 05:50:20 PM | Valid: [ 24/160] Step 019/019 Loss 0.854 Prec@(1,3) (70.6%, 98.3%), ce_loss 1.186
03/01 05:50:20 PM | val: [ 24/160] Final Prec@1 70.5600% Time 1.67
03/01 05:50:20 PM | Start to train weights for epoch 24003/01 05:50:26 PM | Train: [ 25/160] Step 050/097 Loss 0.866 Prec@(1,3) (69.8%, 97.6%), ce_loss 1.181003/01 05:50:30 PM | Train: [ 25/160] Step 097/097 Loss 0.866 Prec@(1,3) (69.8%, 97.5%), ce_loss 1.176
03/01 05:50:30 PM | _w_step_train: [ 25/160] Final Prec@1 69.8380% Time 10.39003/01 05:50:32 PM | Valid: [ 25/160] Step 019/019 Loss 0.905 Prec@(1,3) (70.6%, 97.8%), ce_loss 1.174
03/01 05:50:32 PM | val: [ 25/160] Final Prec@1 70.5900% Time 1.63
03/01 05:50:32 PM | Start to train weights for epoch 25003/01 05:50:38 PM | Train: [ 26/160] Step 050/097 Loss 0.839 Prec@(1,3) (70.7%, 97.7%), ce_loss 1.168003/01 05:50:42 PM | Train: [ 26/160] Step 097/097 Loss 0.839 Prec@(1,3) (70.6%, 97.7%), ce_loss 1.163
03/01 05:50:43 PM | _w_step_train: [ 26/160] Final Prec@1 70.6360% Time 10.68003/01 05:50:44 PM | Valid: [ 26/160] Step 019/019 Loss 0.925 Prec@(1,3) (68.7%, 97.9%), ce_loss 1.162
03/01 05:50:44 PM | val: [ 26/160] Final Prec@1 68.7100% Time 1.70
03/01 05:50:44 PM | Start to train weights for epoch 26003/01 05:50:51 PM | Train: [ 27/160] Step 050/097 Loss 0.833 Prec@(1,3) (70.9%, 97.8%), ce_loss 1.156003/01 05:50:55 PM | Train: [ 27/160] Step 097/097 Loss 0.845 Prec@(1,3) (70.5%, 97.7%), ce_loss 1.152
03/01 05:50:55 PM | _w_step_train: [ 27/160] Final Prec@1 70.4600% Time 10.34003/01 05:50:56 PM | Valid: [ 27/160] Step 019/019 Loss 0.808 Prec@(1,3) (72.2%, 98.2%), ce_loss 1.150
03/01 05:50:56 PM | val: [ 27/160] Final Prec@1 72.2200% Time 1.75
03/01 05:50:56 PM | Start to train weights for epoch 27003/01 05:51:03 PM | Train: [ 28/160] Step 050/097 Loss 0.843 Prec@(1,3) (70.3%, 97.8%), ce_loss 1.145003/01 05:51:07 PM | Train: [ 28/160] Step 097/097 Loss 0.843 Prec@(1,3) (70.4%, 97.7%), ce_loss 1.140
03/01 05:51:07 PM | _w_step_train: [ 28/160] Final Prec@1 70.4180% Time 10.58
03/01 05:51:09 PM | Valid: [ 28/160] Step 019/019 Loss 1.018 Prec@(1,3) (65.6%, 97.7%), ce_loss 1.140
03/01 05:51:09 PM | val: [ 28/160] Final Prec@1 65.5700% Time 1.78
03/01 05:51:09 PM | Start to train weights for epoch 28003/01 05:51:15 PM | Train: [ 29/160] Step 050/097 Loss 0.820 Prec@(1,3) (71.8%, 97.8%), ce_loss 1.135003/01 05:51:19 PM | Train: [ 29/160] Step 097/097 Loss 0.831 Prec@(1,3) (71.3%, 97.7%), ce_loss 1.131
03/01 05:51:19 PM | _w_step_train: [ 29/160] Final Prec@1 71.2640% Time 10.56
03/01 05:51:21 PM | Valid: [ 29/160] Step 019/019 Loss 1.069 Prec@(1,3) (65.2%, 96.4%), ce_loss 1.130
03/01 05:51:21 PM | val: [ 29/160] Final Prec@1 65.2300% Time 1.81
03/01 05:51:21 PM | Start to train weights for epoch 29003/01 05:51:28 PM | Train: [ 30/160] Step 050/097 Loss 0.826 Prec@(1,3) (71.2%, 97.8%), ce_loss 1.126003/01 05:51:32 PM | Train: [ 30/160] Step 097/097 Loss 0.825 Prec@(1,3) (71.3%, 97.8%), ce_loss 1.122
03/01 05:51:32 PM | _w_step_train: [ 30/160] Final Prec@1 71.2640% Time 10.66
03/01 05:51:34 PM | Valid: [ 30/160] Step 019/019 Loss 1.074 Prec@(1,3) (65.3%, 96.9%), ce_loss 1.122
03/01 05:51:34 PM | val: [ 30/160] Final Prec@1 65.2900% Time 1.84
03/01 05:51:34 PM | Start to train weights for epoch 30003/01 05:51:40 PM | Train: [ 31/160] Step 050/097 Loss 0.815 Prec@(1,3) (71.7%, 97.8%), ce_loss 1.117003/01 05:51:44 PM | Train: [ 31/160] Step 097/097 Loss 0.820 Prec@(1,3) (71.6%, 97.7%), ce_loss 1.113
03/01 05:51:44 PM | _w_step_train: [ 31/160] Final Prec@1 71.5660% Time 10.81
03/01 05:51:46 PM | Valid: [ 31/160] Step 019/019 Loss 0.831 Prec@(1,3) (72.6%, 97.7%), ce_loss 1.112
03/01 05:51:46 PM | val: [ 31/160] Final Prec@1 72.5800% Time 1.81
03/01 05:51:46 PM | Start to train weights for epoch 31003/01 05:51:53 PM | Train: [ 32/160] Step 050/097 Loss 0.825 Prec@(1,3) (71.5%, 97.7%), ce_loss 1.108003/01 05:51:57 PM | Train: [ 32/160] Step 097/097 Loss 0.818 Prec@(1,3) (71.7%, 97.8%), ce_loss 1.104
03/01 05:51:57 PM | _w_step_train: [ 32/160] Final Prec@1 71.6580% Time 10.42
03/01 05:51:58 PM | Valid: [ 32/160] Step 019/019 Loss 1.049 Prec@(1,3) (65.4%, 96.8%), ce_loss 1.104
03/01 05:51:58 PM | val: [ 32/160] Final Prec@1 65.3900% Time 1.77
03/01 05:51:58 PM | Start to train weights for epoch 32003/01 05:52:05 PM | Train: [ 33/160] Step 050/097 Loss 0.807 Prec@(1,3) (72.0%, 97.7%), ce_loss 1.100003/01 05:52:09 PM | Train: [ 33/160] Step 097/097 Loss 0.816 Prec@(1,3) (71.7%, 97.7%), ce_loss 1.097
03/01 05:52:09 PM | _w_step_train: [ 33/160] Final Prec@1 71.7440% Time 10.96
03/01 05:52:11 PM | Valid: [ 33/160] Step 019/019 Loss 1.159 Prec@(1,3) (65.7%, 95.7%), ce_loss 1.097
03/01 05:52:11 PM | val: [ 33/160] Final Prec@1 65.6800% Time 1.82
03/01 05:52:11 PM | Start to train weights for epoch 33003/01 05:52:18 PM | Train: [ 34/160] Step 050/097 Loss 0.818 Prec@(1,3) (71.4%, 97.8%), ce_loss 1.093
03/01 05:52:22 PM | Train: [ 34/160] Step 097/097 Loss 0.816 Prec@(1,3) (71.5%, 97.8%), ce_loss 1.090
03/01 05:52:22 PM | _w_step_train: [ 34/160] Final Prec@1 71.5400% Time 11.17
03/01 05:52:24 PM | Valid: [ 34/160] Step 019/019 Loss 0.960 Prec@(1,3) (68.7%, 97.4%), ce_loss 1.089
03/01 05:52:24 PM | val: [ 34/160] Final Prec@1 68.7500% Time 1.75
03/01 05:52:24 PM | Start to train weights for epoch 34003/01 05:52:31 PM | Train: [ 35/160] Step 050/097 Loss 0.810 Prec@(1,3) (71.9%, 97.9%), ce_loss 1.086
03/01 05:52:35 PM | Train: [ 35/160] Step 097/097 Loss 0.798 Prec@(1,3) (72.5%, 98.0%), ce_loss 1.082
03/01 05:52:35 PM | _w_step_train: [ 35/160] Final Prec@1 72.4720% Time 10.67
03/01 05:52:37 PM | Valid: [ 35/160] Step 019/019 Loss 1.041 Prec@(1,3) (66.9%, 96.6%), ce_loss 1.082
03/01 05:52:37 PM | val: [ 35/160] Final Prec@1 66.9000% Time 1.83
03/01 05:52:37 PM | Start to train weights for epoch 35003/01 05:52:43 PM | Train: [ 36/160] Step 050/097 Loss 0.812 Prec@(1,3) (71.7%, 97.9%), ce_loss 1.079
03/01 05:52:47 PM | Train: [ 36/160] Step 097/097 Loss 0.825 Prec@(1,3) (71.4%, 97.8%), ce_loss 1.076
03/01 05:52:47 PM | _w_step_train: [ 36/160] Final Prec@1 71.4080% Time 10.24
03/01 05:52:49 PM | Valid: [ 36/160] Step 019/019 Loss 1.292 Prec@(1,3) (60.0%, 96.6%), ce_loss 1.077
03/01 05:52:49 PM | val: [ 36/160] Final Prec@1 60.0000% Time 1.86
03/01 05:52:49 PM | Start to train weights for epoch 36003/01 05:52:55 PM | Train: [ 37/160] Step 050/097 Loss 0.804 Prec@(1,3) (71.9%, 97.9%), ce_loss 1.074
03/01 05:52:59 PM | Train: [ 37/160] Step 097/097 Loss 0.799 Prec@(1,3) (72.2%, 97.9%), ce_loss 1.071
03/01 05:52:59 PM | _w_step_train: [ 37/160] Final Prec@1 72.1760% Time 10.43
03/01 05:53:01 PM | Valid: [ 37/160] Step 019/019 Loss 1.601 Prec@(1,3) (57.3%, 89.8%), ce_loss 1.073
03/01 05:53:01 PM | val: [ 37/160] Final Prec@1 57.2500% Time 1.95
03/01 05:53:01 PM | Start to train weights for epoch 37003/01 05:53:08 PM | Train: [ 38/160] Step 050/097 Loss 0.801 Prec@(1,3) (72.3%, 97.8%), ce_loss 1.070
03/01 05:53:12 PM | Train: [ 38/160] Step 097/097 Loss 0.801 Prec@(1,3) (72.4%, 97.9%), ce_loss 1.067
03/01 05:53:12 PM | _w_step_train: [ 38/160] Final Prec@1 72.4460% Time 10.44
03/01 05:53:13 PM | Valid: [ 38/160] Step 019/019 Loss 0.794 Prec@(1,3) (73.6%, 98.4%), ce_loss 1.066
03/01 05:53:13 PM | val: [ 38/160] Final Prec@1 73.5700% Time 1.75
03/01 05:53:13 PM | Start to train weights for epoch 38003/01 05:53:20 PM | Train: [ 39/160] Step 050/097 Loss 0.785 Prec@(1,3) (72.6%, 98.0%), ce_loss 1.063
03/01 05:53:24 PM | Train: [ 39/160] Step 097/097 Loss 0.795 Prec@(1,3) (72.4%, 97.9%), ce_loss 1.060
03/01 05:53:24 PM | _w_step_train: [ 39/160] Final Prec@1 72.4420% Time 10.72
03/01 05:53:26 PM | Valid: [ 39/160] Step 019/019 Loss 1.056 Prec@(1,3) (66.9%, 97.5%), ce_loss 1.060
03/01 05:53:26 PM | val: [ 39/160] Final Prec@1 66.8800% Time 1.75
03/01 05:53:26 PM | Start to train weights for epoch 39003/01 05:53:32 PM | Train: [ 40/160] Step 050/097 Loss 0.800 Prec@(1,3) (72.1%, 97.9%), ce_loss 1.057
03/01 05:53:36 PM | Train: [ 40/160] Step 097/097 Loss 0.802 Prec@(1,3) (72.1%, 97.8%), ce_loss 1.055
03/01 05:53:36 PM | _w_step_train: [ 40/160] Final Prec@1 72.0980% Time 10.73
03/01 05:53:38 PM | Valid: [ 40/160] Step 019/019 Loss 1.035 Prec@(1,3) (66.2%, 97.8%), ce_loss 1.055
03/01 05:53:38 PM | val: [ 40/160] Final Prec@1 66.2000% Time 1.71
03/01 05:53:38 PM | Start to train weights for epoch 40
03/01 05:53:45 PM | Train: [ 41/160] Step 050/097 Loss 0.792 Prec@(1,3) (72.5%, 97.8%), ce_loss 1.052
03/01 05:53:49 PM | Train: [ 41/160] Step 097/097 Loss 0.798 Prec@(1,3) (72.3%, 97.8%), ce_loss 1.050
03/01 05:53:49 PM | _w_step_train: [ 41/160] Final Prec@1 72.3080% Time 10.68
03/01 05:53:51 PM | Valid: [ 41/160] Step 019/019 Loss 1.278 Prec@(1,3) (62.2%, 94.0%), ce_loss 1.051
03/01 05:53:51 PM | val: [ 41/160] Final Prec@1 62.2200% Time 1.82
03/01 05:53:51 PM | Start to train weights for epoch 41
03/01 05:53:57 PM | Train: [ 42/160] Step 050/097 Loss 0.775 Prec@(1,3) (73.2%, 98.1%), ce_loss 1.048
03/01 05:54:01 PM | Train: [ 42/160] Step 097/097 Loss 0.782 Prec@(1,3) (73.0%, 98.0%), ce_loss 1.045
03/01 05:54:01 PM | _w_step_train: [ 42/160] Final Prec@1 73.0120% Time 10.41
03/01 05:54:03 PM | Valid: [ 42/160] Step 019/019 Loss 1.001 Prec@(1,3) (66.9%, 96.9%), ce_loss 1.045
03/01 05:54:03 PM | val: [ 42/160] Final Prec@1 66.9000% Time 1.76
03/01 05:54:03 PM | Start to train weights for epoch 42
03/01 05:54:10 PM | Train: [ 43/160] Step 050/097 Loss 0.765 Prec@(1,3) (73.6%, 98.0%), ce_loss 1.042
03/01 05:54:14 PM | Train: [ 43/160] Step 097/097 Loss 0.775 Prec@(1,3) (73.2%, 98.0%), ce_loss 1.040
03/01 05:54:14 PM | _w_step_train: [ 43/160] Final Prec@1 73.2400% Time 11.09
03/01 05:54:16 PM | Valid: [ 43/160] Step 019/019 Loss 0.908 Prec@(1,3) (69.6%, 96.9%), ce_loss 1.039
03/01 05:54:16 PM | val: [ 43/160] Final Prec@1 69.5800% Time 1.77
03/01 05:54:16 PM | Start to train weights for epoch 43
03/01 05:54:22 PM | Train: [ 44/160] Step 050/097 Loss 0.786 Prec@(1,3) (72.6%, 98.0%), ce_loss 1.037
03/01 05:54:26 PM | Train: [ 44/160] Step 097/097 Loss 0.792 Prec@(1,3) (72.5%, 97.9%), ce_loss 1.035
03/01 05:54:26 PM | _w_step_train: [ 44/160] Final Prec@1 72.4940% Time 10.38
03/01 05:54:28 PM | Valid: [ 44/160] Step 019/019 Loss 0.946 Prec@(1,3) (68.8%, 97.7%), ce_loss 1.034
03/01 05:54:28 PM | val: [ 44/160] Final Prec@1 68.7900% Time 1.77
03/01 05:54:28 PM | Start to train weights for epoch 44
03/01 05:54:34 PM | Train: [ 45/160] Step 050/097 Loss 0.764 Prec@(1,3) (73.6%, 98.1%), ce_loss 1.032
03/01 05:54:39 PM | Train: [ 45/160] Step 097/097 Loss 0.773 Prec@(1,3) (73.1%, 98.1%), ce_loss 1.029
03/01 05:54:39 PM | _w_step_train: [ 45/160] Final Prec@1 73.0900% Time 10.65
03/01 05:54:40 PM | Valid: [ 45/160] Step 019/019 Loss 1.136 Prec@(1,3) (66.3%, 94.8%), ce_loss 1.030
03/01 05:54:40 PM | val: [ 45/160] Final Prec@1 66.2500% Time 1.78
03/01 05:54:40 PM | Start to train weights for epoch 45
03/01 05:54:47 PM | Train: [ 46/160] Step 050/097 Loss 0.789 Prec@(1,3) (72.6%, 98.0%), ce_loss 1.027
03/01 05:54:51 PM | Train: [ 46/160] Step 097/097 Loss 0.783 Prec@(1,3) (72.8%, 98.0%), ce_loss 1.025
03/01 05:54:51 PM | _w_step_train: [ 46/160] Final Prec@1 72.8120% Time 10.26
03/01 05:54:52 PM | Valid: [ 46/160] Step 019/019 Loss 0.829 Prec@(1,3) (72.4%, 97.9%), ce_loss 1.025
03/01 05:54:52 PM | val: [ 46/160] Final Prec@1 72.4500% Time 1.73
03/01 05:54:52 PM | Start to train weights for epoch 46
03/01 05:54:59 PM | Train: [ 47/160] Step 050/097 Loss 0.774 Prec@(1,3) (73.0%, 98.1%), ce_loss 1.022
03/01 05:55:03 PM | Train: [ 47/160] Step 097/097 Loss 0.778 Prec@(1,3) (73.0%, 98.0%), ce_loss 1.020
03/01 05:55:03 PM | _w_step_train: [ 47/160] Final Prec@1 72.9600% Time 10.39
03/01 05:55:05 PM | Valid: [ 47/160] Step 019/019 Loss 1.611 Prec@(1,3) (52.1%, 92.1%), ce_loss 1.022
03/01 05:55:05 PM | val: [ 47/160] Final Prec@1 52.1400% Time 1.79
03/01 05:55:05 PM | Start to train weights for epoch 47
03/01 05:55:11 PM | Train: [ 48/160] Step 050/097 Loss 0.766 Prec@(1,3) (73.3%, 98.1%), ce_loss 1.020
03/01 05:55:15 PM | Train: [ 48/160] Step 097/097 Loss 0.771 Prec@(1,3) (73.1%, 98.1%), ce_loss 1.018
03/01 05:55:15 PM | _w_step_train: [ 48/160] Final Prec@1 73.1340% Time 10.65
03/01 05:55:17 PM | Valid: [ 48/160] Step 019/019 Loss 0.787 Prec@(1,3) (73.4%, 98.1%), ce_loss 1.017
03/01 05:55:17 PM | val: [ 48/160] Final Prec@1 73.4100% Time 1.79
03/01 05:55:17 PM | Start to train weights for epoch 48
03/01 05:55:24 PM | Train: [ 49/160] Step 050/097 Loss 0.774 Prec@(1,3) (73.3%, 98.0%), ce_loss 1.015
03/01 05:55:28 PM | Train: [ 49/160] Step 097/097 Loss 0.783 Prec@(1,3) (72.9%, 97.9%), ce_loss 1.013
03/01 05:55:28 PM | _w_step_train: [ 49/160] Final Prec@1 72.9340% Time 10.89
03/01 05:55:30 PM | Valid: [ 49/160] Step 019/019 Loss 0.883 Prec@(1,3) (70.7%, 97.3%), ce_loss 1.013
03/01 05:55:30 PM | val: [ 49/160] Final Prec@1 70.7100% Time 1.60
03/01 05:55:30 PM | Start to train weights for epoch 49
03/01 05:55:36 PM | Train: [ 50/160] Step 050/097 Loss 0.754 Prec@(1,3) (74.0%, 98.3%), ce_loss 1.010
03/01 05:55:40 PM | Train: [ 50/160] Step 097/097 Loss 0.769 Prec@(1,3) (73.3%, 98.2%), ce_loss 1.009
03/01 05:55:40 PM | _w_step_train: [ 50/160] Final Prec@1 73.3240% Time 10.63
03/01 05:55:42 PM | Valid: [ 50/160] Step 019/019 Loss 0.923 Prec@(1,3) (69.8%, 97.5%), ce_loss 1.008
03/01 05:55:42 PM | val: [ 50/160] Final Prec@1 69.8000% Time 1.75
03/01 05:55:42 PM | Start to train weights for epoch 50
03/01 05:55:49 PM | Train: [ 51/160] Step 050/097 Loss 0.770 Prec@(1,3) (73.4%, 98.1%), ce_loss 1.006
03/01 05:55:53 PM | Train: [ 51/160] Step 097/097 Loss 0.767 Prec@(1,3) (73.6%, 98.1%), ce_loss 1.004
03/01 05:55:53 PM | _w_step_train: [ 51/160] Final Prec@1 73.6100% Time 10.78
03/01 05:55:54 PM | Valid: [ 51/160] Step 019/019 Loss 1.037 Prec@(1,3) (67.0%, 95.6%), ce_loss 1.004
03/01 05:55:54 PM | val: [ 51/160] Final Prec@1 67.0100% Time 1.77
03/01 05:55:54 PM | Start to train weights for epoch 51
03/01 05:56:01 PM | Train: [ 52/160] Step 050/097 Loss 0.765 Prec@(1,3) (73.4%, 98.2%), ce_loss 1.002
03/01 05:56:05 PM | Train: [ 52/160] Step 097/097 Loss 0.765 Prec@(1,3) (73.5%, 98.1%), ce_loss 1.001
03/01 05:56:05 PM | _w_step_train: [ 52/160] Final Prec@1 73.4560% Time 10.29
03/01 05:56:06 PM | Valid: [ 52/160] Step 019/019 Loss 0.888 Prec@(1,3) (70.7%, 97.3%), ce_loss 1.000
03/01 05:56:06 PM | val: [ 52/160] Final Prec@1 70.7500% Time 1.72
03/01 05:56:06 PM | Start to train weights for epoch 52
03/01 05:56:13 PM | Train: [ 53/160] Step 050/097 Loss 0.764 Prec@(1,3) (73.4%, 98.0%), ce_loss 0.998
03/01 05:56:17 PM | Train: [ 53/160] Step 097/097 Loss 0.760 Prec@(1,3) (73.5%, 98.1%), ce_loss 0.996
03/01 05:56:17 PM | _w_step_train: [ 53/160] Final Prec@1 73.5480% Time 10.61
03/01 05:56:19 PM | Valid: [ 53/160] Step 019/019 Loss 0.857 Prec@(1,3) (72.8%, 97.3%), ce_loss 0.996
03/01 05:56:19 PM | val: [ 53/160] Final Prec@1 72.8100% Time 1.77
03/01 05:56:19 PM | Start to train weights for epoch 53
03/01 05:56:25 PM | Train: [ 54/160] Step 050/097 Loss 0.766 Prec@(1,3) (73.3%, 98.1%), ce_loss 0.994
03/01 05:56:29 PM | Train: [ 54/160] Step 097/097 Loss 0.758 Prec@(1,3) (73.6%, 98.2%), ce_loss 0.992
03/01 05:56:29 PM | _w_step_train: [ 54/160] Final Prec@1 73.6260% Time 10.31
03/01 05:56:31 PM | Valid: [ 54/160] Step 019/019 Loss 0.928 Prec@(1,3) (68.9%, 98.2%), ce_loss 0.992
03/01 05:56:31 PM | val: [ 54/160] Final Prec@1 68.8800% Time 1.78
03/01 05:56:31 PM | Start to train weights for epoch 54
03/01 05:56:37 PM | Train: [ 55/160] Step 050/097 Loss 0.733 Prec@(1,3) (75.1%, 98.4%), ce_loss 0.990
03/01 05:56:41 PM | Train: [ 55/160] Step 097/097 Loss 0.741 Prec@(1,3) (74.6%, 98.3%), ce_loss 0.988
03/01 05:56:41 PM | _w_step_train: [ 55/160] Final Prec@1 74.5800% Time 10.46
03/01 05:56:43 PM | Valid: [ 55/160] Step 019/019 Loss 0.877 Prec@(1,3) (70.6%, 97.7%), ce_loss 0.988
03/01 05:56:43 PM | val: [ 55/160] Final Prec@1 70.5600% Time 1.75
03/01 05:56:43 PM | Start to train weights for epoch 55
03/01 05:56:50 PM | Train: [ 56/160] Step 050/097 Loss 0.763 Prec@(1,3) (73.6%, 98.0%), ce_loss 0.986
03/01 05:56:54 PM | Train: [ 56/160] Step 097/097 Loss 0.757 Prec@(1,3) (73.7%, 98.1%), ce_loss 0.985
03/01 05:56:54 PM | _w_step_train: [ 56/160] Final Prec@1 73.7000% Time 10.35
03/01 05:56:55 PM | Valid: [ 56/160] Step 019/019 Loss 0.882 Prec@(1,3) (70.6%, 97.1%), ce_loss 0.984
03/01 05:56:55 PM | val: [ 56/160] Final Prec@1 70.5700% Time 1.79
03/01 05:56:55 PM | Start to train weights for epoch 56
03/01 05:57:02 PM | Train: [ 57/160] Step 050/097 Loss 0.748 Prec@(1,3) (74.0%, 98.1%), ce_loss 0.982
03/01 05:57:06 PM | Train: [ 57/160] Step 097/097 Loss 0.755 Prec@(1,3) (73.9%, 98.1%), ce_loss 0.981
03/01 05:57:06 PM | _w_step_train: [ 57/160] Final Prec@1 73.9260% Time 10.38
03/01 05:57:07 PM | Valid: [ 57/160] Step 019/019 Loss 0.805 Prec@(1,3) (72.8%, 98.0%), ce_loss 0.980
03/01 05:57:07 PM | val: [ 57/160] Final Prec@1 72.7700% Time 1.77
03/01 05:57:07 PM | Start to train weights for epoch 57
03/01 05:57:14 PM | Train: [ 58/160] Step 050/097 Loss 0.746 Prec@(1,3) (73.9%, 98.3%), ce_loss 0.979
03/01 05:57:18 PM | Train: [ 58/160] Step 097/097 Loss 0.750 Prec@(1,3) (73.9%, 98.2%), ce_loss 0.977
03/01 05:57:18 PM | _w_step_train: [ 58/160] Final Prec@1 73.8920% Time 10.41
03/01 05:57:20 PM | Valid: [ 58/160] Step 019/019 Loss 0.741 Prec@(1,3) (74.7%, 98.4%), ce_loss 0.976
03/01 05:57:20 PM | val: [ 58/160] Final Prec@1 74.6900% Time 1.79
03/01 05:57:20 PM | Start to train weights for epoch 58
03/01 05:57:26 PM | Train: [ 59/160] Step 050/097 Loss 0.731 Prec@(1,3) (74.7%, 98.2%), ce_loss 0.975
03/01 05:57:30 PM | Train: [ 59/160] Step 097/097 Loss 0.737 Prec@(1,3) (74.5%, 98.2%), ce_loss 0.973
03/01 05:57:30 PM | _w_step_train: [ 59/160] Final Prec@1 74.4880% Time 10.55
03/01 05:57:32 PM | Valid: [ 59/160] Step 019/019 Loss 0.703 Prec@(1,3) (76.2%, 98.5%), ce_loss 0.972
03/01 05:57:32 PM | val: [ 59/160] Final Prec@1 76.2300% Time 1.75
03/01 05:57:32 PM | Start to train weights for epoch 59
03/01 05:57:39 PM | Train: [ 60/160] Step 050/097 Loss 0.733 Prec@(1,3) (74.7%, 98.3%), ce_loss 0.970
03/01 05:57:43 PM | Train: [ 60/160] Step 097/097 Loss 0.739 Prec@(1,3) (74.4%, 98.3%), ce_loss 0.969
03/01 05:57:43 PM | _w_step_train: [ 60/160] Final Prec@1 74.4420% Time 10.61
03/01 05:57:44 PM | Valid: [ 60/160] Step 019/019 Loss 1.024 Prec@(1,3) (67.3%, 96.5%), ce_loss 0.969
03/01 05:57:44 PM | val: [ 60/160] Final Prec@1 67.3100% Time 1.73
03/01 05:57:44 PM | Start to train weights for epoch 60
03/01 05:57:51 PM | Train: [ 61/160] Step 050/097 Loss 0.735 Prec@(1,3) (74.6%, 98.2%), ce_loss 0.967
03/01 05:57:54 PM | Train: [ 61/160] Step 097/097 Loss 0.742 Prec@(1,3) (74.3%, 98.2%), ce_loss 0.966
03/01 05:57:54 PM | _w_step_train: [ 61/160] Final Prec@1 74.3200% Time 10.07
03/01 05:57:56 PM | Valid: [ 61/160] Step 019/019 Loss 0.857 Prec@(1,3) (71.6%, 97.7%), ce_loss 0.966
03/01 05:57:56 PM | val: [ 61/160] Final Prec@1 71.6100% Time 1.86
03/01 05:57:56 PM | Start to train weights for epoch 61
03/01 05:58:03 PM | Train: [ 62/160] Step 050/097 Loss 0.731 Prec@(1,3) (74.8%, 98.2%), ce_loss 0.964
03/01 05:58:07 PM | Train: [ 62/160] Step 097/097 Loss 0.737 Prec@(1,3) (74.6%, 98.2%), ce_loss 0.963
03/01 05:58:07 PM | _w_step_train: [ 62/160] Final Prec@1 74.6440% Time 10.50
03/01 05:58:09 PM | Valid: [ 62/160] Step 019/019 Loss 0.883 Prec@(1,3) (70.5%, 97.9%), ce_loss 0.962
03/01 05:58:09 PM | val: [ 62/160] Final Prec@1 70.4600% Time 1.79
03/01 05:58:09 PM | Start to train weights for epoch 62
03/01 05:58:15 PM | Train: [ 63/160] Step 050/097 Loss 0.725 Prec@(1,3) (74.9%, 98.4%), ce_loss 0.961
03/01 05:58:19 PM | Train: [ 63/160] Step 097/097 Loss 0.735 Prec@(1,3) (74.6%, 98.4%), ce_loss 0.959
03/01 05:58:19 PM | _w_step_train: [ 63/160] Final Prec@1 74.6400% Time 10.11
03/01 05:58:20 PM | Valid: [ 63/160] Step 019/019 Loss 0.918 Prec@(1,3) (68.8%, 97.5%), ce_loss 0.959
03/01 05:58:20 PM | val: [ 63/160] Final Prec@1 68.8300% Time 1.74
03/01 05:58:20 PM | Start to train weights for epoch 63
03/01 05:58:27 PM | Train: [ 64/160] Step 050/097 Loss 0.739 Prec@(1,3) (74.4%, 98.1%), ce_loss 0.958
03/01 05:58:31 PM | Train: [ 64/160] Step 097/097 Loss 0.735 Prec@(1,3) (74.5%, 98.2%), ce_loss 0.956
03/01 05:58:31 PM | _w_step_train: [ 64/160] Final Prec@1 74.5360% Time 10.20
03/01 05:58:32 PM | Valid: [ 64/160] Step 019/019 Loss 0.894 Prec@(1,3) (70.6%, 98.2%), ce_loss 0.956
03/01 05:58:32 PM | val: [ 64/160] Final Prec@1 70.6100% Time 1.68
03/01 05:58:32 PM | Start to train weights for epoch 64
03/01 05:58:39 PM | Train: [ 65/160] Step 050/097 Loss 0.733 Prec@(1,3) (74.7%, 98.3%), ce_loss 0.955
03/01 05:58:43 PM | Train: [ 65/160] Step 097/097 Loss 0.728 Prec@(1,3) (74.9%, 98.3%), ce_loss 0.953
03/01 05:58:43 PM | _w_step_train: [ 65/160] Final Prec@1 74.8720% Time 10.43
03/01 05:58:45 PM | Valid: [ 65/160] Step 019/019 Loss 0.883 Prec@(1,3) (71.4%, 96.9%), ce_loss 0.953
03/01 05:58:45 PM | val: [ 65/160] Final Prec@1 71.4400% Time 1.79
03/01 05:58:45 PM | Start to train weights for epoch 65
03/01 05:58:51 PM | Train: [ 66/160] Step 050/097 Loss 0.741 Prec@(1,3) (74.5%, 98.2%), ce_loss 0.952
03/01 05:58:55 PM | Train: [ 66/160] Step 097/097 Loss 0.751 Prec@(1,3) (74.0%, 98.2%), ce_loss 0.950
03/01 05:58:55 PM | _w_step_train: [ 66/160] Final Prec@1 74.0160% Time 10.41
03/01 05:58:57 PM | Valid: [ 66/160] Step 019/019 Loss 1.018 Prec@(1,3) (66.3%, 98.1%), ce_loss 0.951
03/01 05:58:57 PM | val: [ 66/160] Final Prec@1 66.2900% Time 1.76
03/01 05:58:57 PM | Start to train weights for epoch 66
03/01 05:59:03 PM | Train: [ 67/160] Step 050/097 Loss 0.726 Prec@(1,3) (74.8%, 98.4%), ce_loss 0.949
03/01 05:59:07 PM | Train: [ 67/160] Step 097/097 Loss 0.726 Prec@(1,3) (74.9%, 98.3%), ce_loss 0.948
03/01 05:59:07 PM | _w_step_train: [ 67/160] Final Prec@1 74.8720% Time 10.02
03/01 05:59:09 PM | Valid: [ 67/160] Step 019/019 Loss 0.855 Prec@(1,3) (71.3%, 98.1%), ce_loss 0.948
03/01 05:59:09 PM | val: [ 67/160] Final Prec@1 71.3200% Time 1.77
03/01 05:59:09 PM | Start to train weights for epoch 67
03/01 05:59:15 PM | Train: [ 68/160] Step 050/097 Loss 0.725 Prec@(1,3) (74.9%, 98.2%), ce_loss 0.946
03/01 05:59:19 PM | Train: [ 68/160] Step 097/097 Loss 0.729 Prec@(1,3) (74.8%, 98.2%), ce_loss 0.945
03/01 05:59:19 PM | _w_step_train: [ 68/160] Final Prec@1 74.7800% Time 10.49
03/01 05:59:21 PM | Valid: [ 68/160] Step 019/019 Loss 0.921 Prec@(1,3) (70.0%, 97.4%), ce_loss 0.945
03/01 05:59:21 PM | val: [ 68/160] Final Prec@1 70.0200% Time 1.76
03/01 05:59:21 PM | Start to train weights for epoch 68
03/01 05:59:27 PM | Train: [ 69/160] Step 050/097 Loss 0.720 Prec@(1,3) (75.0%, 98.2%), ce_loss 0.943
03/01 05:59:31 PM | Train: [ 69/160] Step 097/097 Loss 0.726 Prec@(1,3) (74.9%, 98.3%), ce_loss 0.942
03/01 05:59:31 PM | _w_step_train: [ 69/160] Final Prec@1 74.9100% Time 10.18
03/01 05:59:33 PM | Valid: [ 69/160] Step 019/019 Loss 0.860 Prec@(1,3) (71.1%, 97.9%), ce_loss 0.942
03/01 05:59:33 PM | val: [ 69/160] Final Prec@1 71.0900% Time 1.84
03/01 05:59:33 PM | Start to train weights for epoch 69
03/01 05:59:39 PM | Train: [ 70/160] Step 050/097 Loss 0.724 Prec@(1,3) (74.9%, 98.3%), ce_loss 0.941
03/01 05:59:43 PM | Train: [ 70/160] Step 097/097 Loss 0.725 Prec@(1,3) (75.0%, 98.2%), ce_loss 0.939
03/01 05:59:43 PM | _w_step_train: [ 70/160] Final Prec@1 74.9700% Time 10.58
03/01 05:59:45 PM | Valid: [ 70/160] Step 019/019 Loss 0.895 Prec@(1,3) (69.9%, 97.5%), ce_loss 0.939
03/01 05:59:45 PM | val: [ 70/160] Final Prec@1 69.9300% Time 1.76
03/01 05:59:45 PM | Start to train weights for epoch 70
03/01 05:59:52 PM | Train: [ 71/160] Step 050/097 Loss 0.726 Prec@(1,3) (74.8%, 98.3%), ce_loss 0.938
03/01 05:59:56 PM | Train: [ 71/160] Step 097/097 Loss 0.721 Prec@(1,3) (75.1%, 98.3%), ce_loss 0.937
03/01 05:59:56 PM | _w_step_train: [ 71/160] Final Prec@1 75.0520% Time 10.37
03/01 05:59:57 PM | Valid: [ 71/160] Step 019/019 Loss 0.715 Prec@(1,3) (76.1%, 98.0%), ce_loss 0.936
03/01 05:59:57 PM | val: [ 71/160] Final Prec@1 76.0600% Time 1.80
03/01 05:59:57 PM | Start to train weights for epoch 71
03/01 06:00:11 PM | Train: [ 72/160] Step 050/097 Loss 0.725 Prec@(1,3) (75.0%, 98.4%), ce_loss 0.935
03/01 06:00:15 PM | Train: [ 72/160] Step 097/097 Loss 0.744 Prec@(1,3) (74.4%, 98.2%), ce_loss 0.934
03/01 06:00:16 PM | _w_step_train: [ 72/160] Final Prec@1 74.3780% Time 18.31
03/01 06:00:19 PM | Valid: [ 72/160] Step 019/019 Loss 1.237 Prec@(1,3) (60.5%, 96.3%), ce_loss 0.935
03/01 06:00:19 PM | val: [ 72/160] Final Prec@1 60.4700% Time 3.12
03/01 06:00:19 PM | Start to train weights for epoch 72
03/01 06:00:25 PM | Train: [ 73/160] Step 050/097 Loss 0.718 Prec@(1,3) (75.6%, 98.2%), ce_loss 0.933
03/01 06:00:29 PM | Train: [ 73/160] Step 097/097 Loss 0.729 Prec@(1,3) (75.0%, 98.2%), ce_loss 0.932
03/01 06:00:29 PM | _w_step_train: [ 73/160] Final Prec@1 74.9860% Time 10.12
03/01 06:00:31 PM | Valid: [ 73/160] Step 019/019 Loss 0.925 Prec@(1,3) (68.0%, 97.7%), ce_loss 0.932
03/01 06:00:31 PM | val: [ 73/160] Final Prec@1 68.0200% Time 1.81
03/01 06:00:31 PM | Start to train weights for epoch 73
03/01 06:00:37 PM | Train: [ 74/160] Step 050/097 Loss 0.709 Prec@(1,3) (75.7%, 98.4%), ce_loss 0.931
03/01 06:00:41 PM | Train: [ 74/160] Step 097/097 Loss 0.709 Prec@(1,3) (75.6%, 98.4%), ce_loss 0.930
03/01 06:00:41 PM | _w_step_train: [ 74/160] Final Prec@1 75.6040% Time 9.88
03/01 06:00:42 PM | Valid: [ 74/160] Step 019/019 Loss 0.837 Prec@(1,3) (72.5%, 97.4%), ce_loss 0.930
03/01 06:00:42 PM | val: [ 74/160] Final Prec@1 72.5100% Time 1.72
03/01 06:00:42 PM | Start to train weights for epoch 74
03/01 06:00:49 PM | Train: [ 75/160] Step 050/097 Loss 0.710 Prec@(1,3) (75.5%, 98.3%), ce_loss 0.928
03/01 06:00:53 PM | Train: [ 75/160] Step 097/097 Loss 0.705 Prec@(1,3) (75.6%, 98.4%), ce_loss 0.927
03/01 06:00:53 PM | _w_step_train: [ 75/160] Final Prec@1 75.5700% Time 10.44
03/01 06:00:55 PM | Valid: [ 75/160] Step 019/019 Loss 0.873 Prec@(1,3) (70.4%, 97.7%), ce_loss 0.927
03/01 06:00:55 PM | val: [ 75/160] Final Prec@1 70.4200% Time 1.73
03/01 06:00:55 PM | Start to train weights for epoch 75
03/01 06:01:01 PM | Train: [ 76/160] Step 050/097 Loss 0.722 Prec@(1,3) (74.8%, 98.4%), ce_loss 0.926
03/01 06:01:05 PM | Train: [ 76/160] Step 097/097 Loss 0.717 Prec@(1,3) (75.2%, 98.4%), ce_loss 0.925
03/01 06:01:05 PM | _w_step_train: [ 76/160] Final Prec@1 75.1940% Time 10.25
03/01 06:01:07 PM | Valid: [ 76/160] Step 019/019 Loss 0.789 Prec@(1,3) (73.8%, 98.6%), ce_loss 0.924
03/01 06:01:07 PM | val: [ 76/160] Final Prec@1 73.8100% Time 1.80
03/01 06:01:07 PM | Start to train weights for epoch 76
03/01 06:01:13 PM | Train: [ 77/160] Step 050/097 Loss 0.697 Prec@(1,3) (76.0%, 98.5%), ce_loss 0.923
03/01 06:01:17 PM | Train: [ 77/160] Step 097/097 Loss 0.708 Prec@(1,3) (75.5%, 98.4%), ce_loss 0.922
03/01 06:01:17 PM | _w_step_train: [ 77/160] Final Prec@1 75.5120% Time 10.12
03/01 06:01:19 PM | Valid: [ 77/160] Step 019/019 Loss 0.755 Prec@(1,3) (75.0%, 98.3%), ce_loss 0.922
03/01 06:01:19 PM | val: [ 77/160] Final Prec@1 74.9700% Time 1.73
03/01 06:01:19 PM | Start to train weights for epoch 77
03/01 06:01:25 PM | Train: [ 78/160] Step 050/097 Loss 0.705 Prec@(1,3) (75.4%, 98.4%), ce_loss 0.920
03/01 06:01:29 PM | Train: [ 78/160] Step 097/097 Loss 0.712 Prec@(1,3) (75.4%, 98.3%), ce_loss 0.919
03/01 06:01:29 PM | _w_step_train: [ 78/160] Final Prec@1 75.3900% Time 10.19
03/01 06:01:30 PM | Valid: [ 78/160] Step 019/019 Loss 0.888 Prec@(1,3) (70.8%, 97.4%), ce_loss 0.919
03/01 06:01:30 PM | val: [ 78/160] Final Prec@1 70.8200% Time 1.76
03/01 06:01:30 PM | Start to train weights for epoch 78
03/01 06:01:37 PM | Train: [ 79/160] Step 050/097 Loss 0.715 Prec@(1,3) (75.5%, 98.1%), ce_loss 0.918
03/01 06:01:41 PM | Train: [ 79/160] Step 097/097 Loss 0.714 Prec@(1,3) (75.4%, 98.2%), ce_loss 0.917
03/01 06:01:41 PM | _w_step_train: [ 79/160] Final Prec@1 75.4340% Time 10.54
03/01 06:01:43 PM | Valid: [ 79/160] Step 019/019 Loss 1.537 Prec@(1,3) (55.5%, 91.5%), ce_loss 0.919
03/01 06:01:43 PM | val: [ 79/160] Final Prec@1 55.5300% Time 1.75
03/01 06:01:43 PM | Start to train weights for epoch 79
03/01 06:01:49 PM | Train: [ 80/160] Step 050/097 Loss 0.701 Prec@(1,3) (75.7%, 98.4%), ce_loss 0.917
03/01 06:01:53 PM | Train: [ 80/160] Step 097/097 Loss 0.708 Prec@(1,3) (75.5%, 98.4%), ce_loss 0.916
03/01 06:01:53 PM | _w_step_train: [ 80/160] Final Prec@1 75.4760% Time 10.53
03/01 06:01:55 PM | Valid: [ 80/160] Step 019/019 Loss 0.847 Prec@(1,3) (71.8%, 98.2%), ce_loss 0.916
03/01 06:01:55 PM | val: [ 80/160] Final Prec@1 71.8200% Time 1.74
03/01 06:01:55 PM | Start to train weights for epoch 80
03/01 06:02:01 PM | Train: [ 81/160] Step 050/097 Loss 0.686 Prec@(1,3) (76.5%, 98.5%), ce_loss 0.915
03/01 06:02:05 PM | Train: [ 81/160] Step 097/097 Loss 0.698 Prec@(1,3) (76.1%, 98.4%), ce_loss 0.914
03/01 06:02:05 PM | _w_step_train: [ 81/160] Final Prec@1 76.1420% Time 9.77
03/01 06:02:07 PM | Valid: [ 81/160] Step 019/019 Loss 0.705 Prec@(1,3) (75.8%, 98.9%), ce_loss 0.913
03/01 06:02:07 PM | val: [ 81/160] Final Prec@1 75.7500% Time 1.82
03/01 06:02:07 PM | Start to train weights for epoch 81
03/01 06:02:13 PM | Train: [ 82/160] Step 050/097 Loss 0.689 Prec@(1,3) (76.3%, 98.4%), ce_loss 0.912
03/01 06:02:17 PM | Train: [ 82/160] Step 097/097 Loss 0.694 Prec@(1,3) (76.1%, 98.4%), ce_loss 0.911
03/01 06:02:17 PM | _w_step_train: [ 82/160] Final Prec@1 76.1240% Time 10.16
03/01 06:02:19 PM | Valid: [ 82/160] Step 019/019 Loss 0.821 Prec@(1,3) (72.6%, 98.3%), ce_loss 0.911
03/01 06:02:19 PM | val: [ 82/160] Final Prec@1 72.5600% Time 1.77
03/01 06:02:19 PM | Start to train weights for epoch 82
03/01 06:02:25 PM | Train: [ 83/160] Step 050/097 Loss 0.706 Prec@(1,3) (75.6%, 98.4%), ce_loss 0.910
03/01 06:02:29 PM | Train: [ 83/160] Step 097/097 Loss 0.705 Prec@(1,3) (75.6%, 98.4%), ce_loss 0.909
03/01 06:02:29 PM | _w_step_train: [ 83/160] Final Prec@1 75.5540% Time 10.09
03/01 06:02:31 PM | Valid: [ 83/160] Step 019/019 Loss 0.879 Prec@(1,3) (72.0%, 96.8%), ce_loss 0.909
03/01 06:02:31 PM | val: [ 83/160] Final Prec@1 71.9800% Time 1.79
03/01 06:02:31 PM | Start to train weights for epoch 03/03/01 06:02:37 PM | Train: [ 84/160] Step 050/097 Loss 0.681 Prec@(1,3) (76.4%, 98.5%), ce_loss 0.908
03/01 06:02:41 PM | Train: [ 84/160] Step 097/097 Loss 0.675 Prec@(1,3) (76.5%, 98.6%), ce_loss 0.907
03/01 06:02:41 PM | _w_step_train: [ 84/160] Final Prec@1 76.5500% Time 10.34
03/01 06:02:43 PM | Valid: [ 84/160] Step 019/019 Loss 0.889 Prec@(1,3) (71.7%, 96.3%), ce_loss 0.907
03/01 06:02:43 PM | val: [ 84/160] Final Prec@1 71.7300% Time 1.78
03/01 06:02:43 PM | Start to train weights for epoch 03/03/01 06:02:49 PM | Train: [ 85/160] Step 050/097 Loss 0.677 Prec@(1,3) (76.7%, 98.5%), ce_loss 0.905
03/01 06:02:53 PM | Train: [ 85/160] Step 097/097 Loss 0.679 Prec@(1,3) (76.5%, 98.5%), ce_loss 0.904
03/01 06:02:53 PM | _w_step_train: [ 85/160] Final Prec@1 76.4880% Time 10.35
03/01 06:02:55 PM | Valid: [ 85/160] Step 019/019 Loss 0.730 Prec@(1,3) (75.4%, 98.2%), ce_loss 0.904
03/01 06:02:55 PM | val: [ 85/160] Final Prec@1 75.4400% Time 1.77
03/01 06:02:55 PM | Start to train weights for epoch 03/03/01 06:03:01 PM | Train: [ 86/160] Step 050/097 Loss 0.669 Prec@(1,3) (77.0%, 98.5%), ce_loss 0.903
03/01 06:03:05 PM | Train: [ 86/160] Step 097/097 Loss 0.681 Prec@(1,3) (76.5%, 98.4%), ce_loss 0.902
03/01 06:03:06 PM | _w_step_train: [ 86/160] Final Prec@1 76.5360% Time 10.72
03/01 06:03:07 PM | Valid: [ 86/160] Step 019/019 Loss 0.981 Prec@(1,3) (68.7%, 97.4%), ce_loss 0.902
03/01 06:03:07 PM | val: [ 86/160] Final Prec@1 68.7300% Time 1.80
03/01 06:03:07 PM | Start to train weights for epoch 03/03/01 06:03:14 PM | Train: [ 87/160] Step 050/097 Loss 0.675 Prec@(1,3) (76.7%, 98.6%), ce_loss 0.901
03/01 06:03:18 PM | Train: [ 87/160] Step 097/097 Loss 0.685 Prec@(1,3) (76.4%, 98.5%), ce_loss 0.900
03/01 06:03:18 PM | _w_step_train: [ 87/160] Final Prec@1 76.3520% Time 10.41
03/01 06:03:20 PM | Valid: [ 87/160] Step 019/019 Loss 1.121 Prec@(1,3) (65.0%, 97.1%), ce_loss 0.900
03/01 06:03:20 PM | val: [ 87/160] Final Prec@1 64.9600% Time 2.02
03/01 06:03:20 PM | Start to train weights for epoch 03/03/01 06:03:26 PM | Train: [ 88/160] Step 050/097 Loss 0.676 Prec@(1,3) (76.8%, 98.5%), ce_loss 0.899
03/01 06:03:30 PM | Train: [ 88/160] Step 097/097 Loss 0.675 Prec@(1,3) (76.7%, 98.5%), ce_loss 0.898
03/01 06:03:30 PM | _w_step_train: [ 88/160] Final Prec@1 76.6600% Time 10.44
03/01 06:03:32 PM | Valid: [ 88/160] Step 019/019 Loss 0.810 Prec@(1,3) (73.1%, 98.3%), ce_loss 0.898
03/01 06:03:32 PM | val: [ 88/160] Final Prec@1 73.1300% Time 1.79
03/01 06:03:32 PM | Start to train weights for epoch 03/03/01 06:03:39 PM | Train: [ 89/160] Step 050/097 Loss 0.666 Prec@(1,3) (77.1%, 98.6%), ce_loss 0.897
03/01 06:03:43 PM | Train: [ 89/160] Step 097/097 Loss 0.671 Prec@(1,3) (76.7%, 98.6%), ce_loss 0.896
03/01 06:03:43 PM | _w_step_train: [ 89/160] Final Prec@1 76.7140% Time 10.68
03/01 06:03:44 PM | Valid: [ 89/160] Step 019/019 Loss 0.754 Prec@(1,3) (75.2%, 98.3%), ce_loss 0.896
03/01 06:03:44 PM | val: [ 89/160] Final Prec@1 75.1800% Time 1.78
03/01 06:03:44 PM | Start to train weights for epoch 03/03/01 06:03:51 PM | Train: [ 90/160] Step 050/097 Loss 0.678 Prec@(1,3) (76.8%, 98.4%), ce_loss 0.895
03/01 06:03:55 PM | Train: [ 90/160] Step 097/097 Loss 0.665 Prec@(1,3) (77.2%, 98.5%), ce_loss 0.893
03/01 06:03:55 PM | _w_step_train: [ 90/160] Final Prec@1 77.1900% Time 10.55
03/01 06:03:57 PM | Valid: [ 90/160] Step 019/019 Loss 0.769 Prec@(1,3) (74.6%, 97.7%), ce_loss 0.893
03/01 06:03:57 PM | val: [ 90/160] Final Prec@1 74.5500% Time 1.77
03/01 06:03:57 PM | Start to train weights for epoch 03/03/01 06:04:03 PM | Train: [ 91/160] Step 050/097 Loss 0.651 Prec@(1,3) (77.6%, 98.6%), ce_loss 0.892
03/01 06:04:07 PM | Train: [ 91/160] Step 097/097 Loss 0.663 Prec@(1,3) (77.2%, 98.5%), ce_loss 0.891
03/01 06:04:07 PM | _w_step_train: [ 91/160] Final Prec@1 77.1960% Time 10.31
03/01 06:04:09 PM | Valid: [ 91/160] Step 019/019 Loss 0.685 Prec@(1,3) (76.9%, 98.4%), ce_loss 0.891
03/01 06:04:09 PM | val: [ 91/160] Final Prec@1 76.9000% Time 1.73
03/01 06:04:09 PM | Start to train weights for epoch 03/03/01 06:04:15 PM | Train: [ 92/160] Step 050/097 Loss 0.659 Prec@(1,3) (77.2%, 98.5%), ce_loss 0.890
03/01 06:04:19 PM | Train: [ 92/160] Step 097/097 Loss 0.659 Prec@(1,3) (77.1%, 98.5%), ce_loss 0.889
03/01 06:04:19 PM | _w_step_train: [ 92/160] Final Prec@1 77.1300% Time 10.39
03/01 06:04:21 PM | Valid: [ 92/160] Step 019/019 Loss 0.666 Prec@(1,3) (77.2%, 98.6%), ce_loss 0.888
03/01 06:04:21 PM | val: [ 92/160] Final Prec@1 77.2000% Time 1.92
03/01 06:04:21 PM | Start to train weights for epoch 03/03/01 06:04:28 PM | Train: [ 93/160] Step 050/097 Loss 0.653 Prec@(1,3) (77.3%, 98.7%), ce_loss 0.803/03/01 06:04:32 PM | Train: [ 93/160] Step 097/097 Loss 0.659 Prec@(1,3) (77.1%, 98.7%), ce_loss 0.886
03/01 06:04:32 PM | _w_step_train: [ 93/160] Final Prec@1 77.0580% Time 10.55
03/01 06:04:34 PM | Valid: [ 93/160] Step 019/019 Loss 0.766 Prec@(1,3) (74.0%, 98.3%), ce_loss 0.886
03/01 06:04:34 PM | val: [ 93/160] Final Prec@1 74.0300% Time 1.81
03/01 06:04:34 PM | Start to train weights for epoch 03/03/01 06:04:40 PM | Train: [ 94/160] Step 050/097 Loss 0.662 Prec@(1,3) (77.2%, 98.5%), ce_loss 0.803/03/01 06:04:44 PM | Train: [ 94/160] Step 097/097 Loss 0.666 Prec@(1,3) (77.0%, 98.5%), ce_loss 0.884
03/01 06:04:44 PM | _w_step_train: [ 94/160] Final Prec@1 77.0040% Time 10.36
03/01 06:04:46 PM | Valid: [ 94/160] Step 019/019 Loss 0.705 Prec@(1,3) (76.5%, 98.4%), ce_loss 0.884
03/01 06:04:46 PM | val: [ 94/160] Final Prec@1 76.4900% Time 1.73
03/01 06:04:46 PM | Start to train weights for epoch 03/03/01 06:04:52 PM | Train: [ 95/160] Step 050/097 Loss 0.671 Prec@(1,3) (76.9%, 98.6%), ce_loss 0.803/03/01 06:04:56 PM | Train: [ 95/160] Step 097/097 Loss 0.668 Prec@(1,3) (77.0%, 98.6%), ce_loss 0.882
03/01 06:04:56 PM | _w_step_train: [ 95/160] Final Prec@1 76.9900% Time 10.41
03/01 06:04:58 PM | Valid: [ 95/160] Step 019/019 Loss 0.729 Prec@(1,3) (76.4%, 98.4%), ce_loss 0.882
03/01 06:04:58 PM | val: [ 95/160] Final Prec@1 76.3800% Time 1.82
03/01 06:04:58 PM | Start to train weights for epoch 03/03/01 06:05:04 PM | Train: [ 96/160] Step 050/097 Loss 0.648 Prec@(1,3) (77.6%, 98.6%), ce_loss 0.803/03/01 06:05:08 PM | Train: [ 96/160] Step 097/097 Loss 0.648 Prec@(1,3) (77.6%, 98.7%), ce_loss 0.880
03/01 06:05:08 PM | _w_step_train: [ 96/160] Final Prec@1 77.6420% Time 10.18
03/01 06:05:10 PM | Valid: [ 96/160] Step 019/019 Loss 0.813 Prec@(1,3) (74.2%, 98.3%), ce_loss 0.879
03/01 06:05:10 PM | val: [ 96/160] Final Prec@1 74.2400% Time 1.83
03/01 06:05:10 PM | Start to train weights for epoch 03/03/01 06:05:16 PM | Train: [ 97/160] Step 050/097 Loss 0.643 Prec@(1,3) (77.7%, 98.6%), ce_loss 0.803/03/01 06:05:20 PM | Train: [ 97/160] Step 097/097 Loss 0.661 Prec@(1,3) (77.2%, 98.5%), ce_loss 0.878
03/01 06:05:20 PM | _w_step_train: [ 97/160] Final Prec@1 77.1580% Time 10.18
03/01 06:05:22 PM | Valid: [ 97/160] Step 019/019 Loss 0.809 Prec@(1,3) (73.6%, 97.6%), ce_loss 0.877
03/01 06:05:22 PM | val: [ 97/160] Final Prec@1 73.6100% Time 1.87
03/01 06:05:22 PM | Start to train weights for epoch 03/03/01 06:05:28 PM | Train: [ 98/160] Step 050/097 Loss 0.658 Prec@(1,3) (77.3%, 98.6%), ce_loss 0.803/03/01 06:05:32 PM | Train: [ 98/160] Step 097/097 Loss 0.653 Prec@(1,3) (77.5%, 98.6%), ce_loss 0.876
03/01 06:05:32 PM | _w_step_train: [ 98/160] Final Prec@1 77.4560% Time 10.46
03/01 06:05:34 PM | Valid: [ 98/160] Step 019/019 Loss 0.614 Prec@(1,3) (79.1%, 98.8%), ce_loss 0.875
03/01 06:05:34 PM | val: [ 98/160] Final Prec@1 79.0900% Time 1.65
03/01 06:05:34 PM | Start to train weights for epoch 03/03/01 06:05:41 PM | Train: [ 99/160] Step 050/097 Loss 0.637 Prec@(1,3) (78.1%, 98.7%), ce_loss 0.803/03/01 06:05:44 PM | Train: [ 99/160] Step 097/097 Loss 0.634 Prec@(1,3) (78.1%, 98.7%), ce_loss 0.873
03/01 06:05:44 PM | _w_step_train: [ 99/160] Final Prec@1 78.1280% Time 10.29
03/01 06:05:46 PM | Valid: [ 99/160] Step 019/019 Loss 0.609 Prec@(1,3) (79.0%, 99.0%), ce_loss 0.873
03/01 06:05:46 PM | val: [ 99/160] Final Prec@1 79.0200% Time 1.83
03/01 06:05:46 PM | Start to train weights for epoch 03/03/01 06:05:53 PM | Train: [100/160] Step 050/097 Loss 0.627 Prec@(1,3) (78.4%, 98.7%), ce_loss 0.803/03/01 06:05:57 PM | Train: [100/160] Step 097/097 Loss 0.635 Prec@(1,3) (78.2%, 98.7%), ce_loss 0.871
03/01 06:05:57 PM | _w_step_train: [100/160] Final Prec@1 78.1880% Time 10.63
03/01 06:05:58 PM | Valid: [100/160] Step 019/019 Loss 0.680 Prec@(1,3) (77.2%, 98.6%), ce_loss 0.870
03/01 06:05:58 PM | val: [100/160] Final Prec@1 77.1600% Time 1.62
03/01 06:05:58 PM | Start to train weights for epoch 103/03/01 06:06:05 PM | Train: [101/160] Step 050/097 Loss 0.625 Prec@(1,3) (78.6%, 98.7%), ce_loss 0.803/03/01 06:06:09 PM | Train: [101/160] Step 097/097 Loss 0.627 Prec@(1,3) (78.5%, 98.7%), ce_loss 0.868
03/01 06:06:09 PM | _w_step_train: [101/160] Final Prec@1 78.5380% Time 10.03/03/01 06:06:11 PM | Valid: [101/160] Step 019/019 Loss 0.688 Prec@(1,3) (77.1%, 98.9%), ce_loss 0.868
03/01 06:06:11 PM | val: [101/160] Final Prec@1 77.0700% Time 1.77
03/01 06:06:11 PM | Start to train weights for epoch 103/03/01 06:06:17 PM | Train: [102/160] Step 050/097 Loss 0.620 Prec@(1,3) (78.8%, 98.6%), ce_loss 0.803/03/01 06:06:21 PM | Train: [102/160] Step 097/097 Loss 0.629 Prec@(1,3) (78.5%, 98.6%), ce_loss 0.866
03/01 06:06:21 PM | _w_step_train: [102/160] Final Prec@1 78.4960% Time 10.03/03/01 06:06:23 PM | Valid: [102/160] Step 019/019 Loss 0.841 Prec@(1,3) (72.1%, 98.0%), ce_loss 0.866
03/01 06:06:23 PM | val: [102/160] Final Prec@1 72.1200% Time 1.60
03/01 06:06:23 PM | Start to train weights for epoch 103/03/01 06:06:29 PM | Train: [103/160] Step 050/097 Loss 0.623 Prec@(1,3) (78.4%, 98.6%), ce_loss 0.803/03/01 06:06:33 PM | Train: [103/160] Step 097/097 Loss 0.628 Prec@(1,3) (78.3%, 98.7%), ce_loss 0.864
03/01 06:06:33 PM | _w_step_train: [103/160] Final Prec@1 78.2940% Time 10.03/03/01 06:06:35 PM | Valid: [103/160] Step 019/019 Loss 0.754 Prec@(1,3) (74.8%, 98.4%), ce_loss 0.864
03/01 06:06:35 PM | val: [103/160] Final Prec@1 74.7700% Time 1.85
03/01 06:06:35 PM | Start to train weights for epoch 103/03/01 06:06:42 PM | Train: [104/160] Step 050/097 Loss 0.611 Prec@(1,3) (79.2%, 98.8%), ce_loss 0.803/03/01 06:06:46 PM | Train: [104/160] Step 097/097 Loss 0.617 Prec@(1,3) (78.8%, 98.8%), ce_loss 0.862
03/01 06:06:46 PM | _w_step_train: [104/160] Final Prec@1 78.7620% Time 10.03/03/01 06:06:47 PM | Valid: [104/160] Step 019/019 Loss 0.711 Prec@(1,3) (76.5%, 98.2%), ce_loss 0.862
03/01 06:06:47 PM | val: [104/160] Final Prec@1 76.5500% Time 1.80
03/01 06:06:47 PM | Start to train weights for epoch 103/03/01 06:06:54 PM | Train: [105/160] Step 050/097 Loss 0.610 Prec@(1,3) (78.9%, 98.8%), ce_loss 0.803/03/01 06:06:58 PM | Train: [105/160] Step 097/097 Loss 0.617 Prec@(1,3) (78.7%, 98.8%), ce_loss 0.860
03/01 06:06:58 PM | _w_step_train: [105/160] Final Prec@1 78.7400% Time 10.03/03/01 06:06:59 PM | Valid: [105/160] Step 019/019 Loss 0.655 Prec@(1,3) (77.8%, 98.8%), ce_loss 0.859
03/01 06:06:59 PM | val: [105/160] Final Prec@1 77.8100% Time 1.80
03/01 06:06:59 PM | Start to train weights for epoch 103/03/01 06:07:06 PM | Train: [106/160] Step 050/097 Loss 0.603 Prec@(1,3) (79.2%, 98.7%), ce_loss 0.803/03/01 06:07:10 PM | Train: [106/160] Step 097/097 Loss 0.609 Prec@(1,3) (79.0%, 98.7%), ce_loss 0.857
03/01 06:07:10 PM | _w_step_train: [106/160] Final Prec@1 79.0420% Time 10.03/03/01 06:07:12 PM | Valid: [106/160] Step 019/019 Loss 0.660 Prec@(1,3) (77.6%, 98.8%), ce_loss 0.857
03/01 06:07:12 PM | val: [106/160] Final Prec@1 77.5500% Time 1.82
03/01 06:07:12 PM | Start to train weights for epoch 103/03/01 06:07:18 PM | Train: [107/160] Step 050/097 Loss 0.597 Prec@(1,3) (79.3%, 98.8%), ce_loss 0.803/03/01 06:07:22 PM | Train: [107/160] Step 097/097 Loss 0.607 Prec@(1,3) (79.0%, 98.8%), ce_loss 0.855
03/01 06:07:22 PM | _w_step_train: [107/160] Final Prec@1 78.9820% Time 10.03/03/01 06:07:24 PM | Valid: [107/160] Step 019/019 Loss 0.617 Prec@(1,3) (79.5%, 98.9%), ce_loss 0.855
03/01 06:07:24 PM | val: [107/160] Final Prec@1 79.4700% Time 1.80
03/01 06:07:24 PM | Start to train weights for epoch 103/01 06:07:31 PM | Train: [108/160] Step 050/097 Loss 0.596 Prec@(1,3) (79.7%, 98.9%), ce_loss 0.848
03/01 06:07:35 PM | Train: [108/160] Step 097/097 Loss 0.598 Prec@(1,3) (79.6%, 98.8%), ce_loss 0.847
03/01 06:07:35 PM | _w_step_train: [108/160] Final Prec@1 79.5980% Time 10.94
03/01 06:07:37 PM | Valid: [108/160] Step 019/019 Loss 0.572 Prec@(1,3) (80.3%, 99.0%), ce_loss 0.847
03/01 06:07:37 PM | val: [108/160] Final Prec@1 80.2600% Time 2.06
03/01 06:07:37 PM | Start to train weights for epoch 108
03/01 06:07:43 PM | Train: [109/160] Step 050/097 Loss 0.591 Prec@(1,3) (79.9%, 98.8%), ce_loss 0.846
03/01 06:07:47 PM | Train: [109/160] Step 097/097 Loss 0.596 Prec@(1,3) (79.5%, 98.8%), ce_loss 0.845
03/01 06:07:48 PM | _w_step_train: [109/160] Final Prec@1 79.5440% Time 10.74
03/01 06:07:49 PM | Valid: [109/160] Step 019/019 Loss 0.703 Prec@(1,3) (77.2%, 98.6%), ce_loss 0.845
03/01 06:07:49 PM | val: [109/160] Final Prec@1 77.1600% Time 1.87
03/01 06:07:49 PM | Start to train weights for epoch 109
03/01 06:07:56 PM | Train: [110/160] Step 050/097 Loss 0.581 Prec@(1,3) (79.8%, 99.0%), ce_loss 0.844
03/01 06:08:00 PM | Train: [110/160] Step 097/097 Loss 0.584 Prec@(1,3) (79.8%, 98.9%), ce_loss 0.843
03/01 06:08:00 PM | _w_step_train: [110/160] Final Prec@1 79.7620% Time 10.97
03/01 06:08:02 PM | Valid: [110/160] Step 019/019 Loss 0.560 Prec@(1,3) (80.9%, 99.1%), ce_loss 0.842
03/01 06:08:02 PM | val: [110/160] Final Prec@1 80.9500% Time 1.80
03/01 06:08:02 PM | Start to train weights for epoch 110
03/01 06:08:09 PM | Train: [111/160] Step 050/097 Loss 0.582 Prec@(1,3) (80.0%, 99.0%), ce_loss 0.841
03/01 06:08:13 PM | Train: [111/160] Step 097/097 Loss 0.585 Prec@(1,3) (79.9%, 98.9%), ce_loss 0.840
03/01 06:08:13 PM | _w_step_train: [111/160] Final Prec@1 79.8780% Time 11.19
03/01 06:08:15 PM | Valid: [111/160] Step 019/019 Loss 0.782 Prec@(1,3) (74.8%, 98.4%), ce_loss 0.840
03/01 06:08:15 PM | val: [111/160] Final Prec@1 74.7700% Time 1.84
03/01 06:08:15 PM | Start to train weights for epoch 111
03/01 06:08:22 PM | Train: [112/160] Step 050/097 Loss 0.591 Prec@(1,3) (79.2%, 98.8%), ce_loss 0.839
03/01 06:08:26 PM | Train: [112/160] Step 097/097 Loss 0.591 Prec@(1,3) (79.6%, 98.8%), ce_loss 0.838
03/01 06:08:26 PM | _w_step_train: [112/160] Final Prec@1 79.5660% Time 10.58
03/01 06:08:28 PM | Valid: [112/160] Step 019/019 Loss 0.756 Prec@(1,3) (75.3%, 98.2%), ce_loss 0.838
03/01 06:08:28 PM | val: [112/160] Final Prec@1 75.3200% Time 1.70
03/01 06:08:28 PM | Start to train weights for epoch 112
03/01 06:08:34 PM | Train: [113/160] Step 050/097 Loss 0.571 Prec@(1,3) (80.3%, 98.9%), ce_loss 0.837
03/01 06:08:38 PM | Train: [113/160] Step 097/097 Loss 0.572 Prec@(1,3) (80.3%, 98.9%), ce_loss 0.836
03/01 06:08:38 PM | _w_step_train: [113/160] Final Prec@1 80.2780% Time 10.73
03/01 06:08:40 PM | Valid: [113/160] Step 019/019 Loss 0.608 Prec@(1,3) (80.0%, 98.8%), ce_loss 0.836
03/01 06:08:40 PM | val: [113/160] Final Prec@1 80.0300% Time 1.91
03/01 06:08:40 PM | Start to train weights for epoch 113
03/01 06:08:47 PM | Train: [114/160] Step 050/097 Loss 0.562 Prec@(1,3) (80.7%, 99.0%), ce_loss 0.835
03/01 06:08:51 PM | Train: [114/160] Step 097/097 Loss 0.571 Prec@(1,3) (80.4%, 98.9%), ce_loss 0.834
03/01 06:08:51 PM | _w_step_train: [114/160] Final Prec@1 80.4440% Time 10.86
03/01 06:08:53 PM | Valid: [114/160] Step 019/019 Loss 0.521 Prec@(1,3) (82.5%, 99.2%), ce_loss 0.834
03/01 06:08:53 PM | val: [114/160] Final Prec@1 82.4900% Time 2.05
03/01 06:08:53 PM | Start to train weights for epoch 114
03/01 06:09:00 PM | Train: [115/160] Step 050/097 Loss 0.562 Prec@(1,3) (80.9%, 99.0%), ce_loss 0.833
03/01 06:09:04 PM | Train: [115/160] Step 097/097 Loss 0.566 Prec@(1,3) (80.7%, 99.0%), ce_loss 0.832
03/01 06:09:04 PM | _w_step_train: [115/160] Final Prec@1 80.6500% Time 10.52
03/01 06:09:05 PM | Valid: [115/160] Step 019/019 Loss 0.624 Prec@(1,3) (79.4%, 98.8%), ce_loss 0.831
03/01 06:09:05 PM | val: [115/160] Final Prec@1 79.4000% Time 1.79
03/01 06:09:05 PM | Start to train weights for epoch 115
03/01 06:09:12 PM | Train: [116/160] Step 050/097 Loss 0.568 Prec@(1,3) (80.5%, 99.0%), ce_loss 0.830
03/01 06:09:16 PM | Train: [116/160] Step 097/097 Loss 0.564 Prec@(1,3) (80.6%, 99.0%), ce_loss 0.829
03/01 06:09:16 PM | _w_step_train: [116/160] Final Prec@1 80.5520% Time 10.87
03/01 06:09:18 PM | Valid: [116/160] Step 019/019 Loss 0.539 Prec@(1,3) (81.9%, 99.0%), ce_loss 0.829
03/01 06:09:18 PM | val: [116/160] Final Prec@1 81.9400% Time 1.81
03/01 06:09:18 PM | Start to train weights for epoch 116
03/01 06:09:25 PM | Train: [117/160] Step 050/097 Loss 0.543 Prec@(1,3) (81.2%, 99.0%), ce_loss 0.828
03/01 06:09:28 PM | Train: [117/160] Step 097/097 Loss 0.553 Prec@(1,3) (80.9%, 99.0%), ce_loss 0.827
03/01 06:09:29 PM | _w_step_train: [117/160] Final Prec@1 80.8680% Time 10.39
03/01 06:09:30 PM | Valid: [117/160] Step 019/019 Loss 0.589 Prec@(1,3) (80.0%, 98.8%), ce_loss 0.827
03/01 06:09:30 PM | val: [117/160] Final Prec@1 79.9900% Time 1.88
03/01 06:09:30 PM | Start to train weights for epoch 117
03/01 06:09:37 PM | Train: [118/160] Step 050/097 Loss 0.558 Prec@(1,3) (80.9%, 99.0%), ce_loss 0.826
03/01 06:09:41 PM | Train: [118/160] Step 097/097 Loss 0.553 Prec@(1,3) (81.0%, 99.0%), ce_loss 0.825
03/01 06:09:41 PM | _w_step_train: [118/160] Final Prec@1 80.9640% Time 10.57
03/01 06:09:43 PM | Valid: [118/160] Step 019/019 Loss 0.513 Prec@(1,3) (82.9%, 99.1%), ce_loss 0.824
03/01 06:09:43 PM | val: [118/160] Final Prec@1 82.8800% Time 1.76
03/01 06:09:43 PM | Start to train weights for epoch 118
03/01 06:09:49 PM | Train: [119/160] Step 050/097 Loss 0.541 Prec@(1,3) (81.6%, 99.0%), ce_loss 0.823
03/01 06:09:53 PM | Train: [119/160] Step 097/097 Loss 0.549 Prec@(1,3) (81.2%, 99.0%), ce_loss 0.822
03/01 06:09:53 PM | _w_step_train: [119/160] Final Prec@1 81.1960% Time 10.57
03/01 06:09:55 PM | Valid: [119/160] Step 019/019 Loss 0.586 Prec@(1,3) (80.5%, 98.9%), ce_loss 0.822
03/01 06:09:55 PM | val: [119/160] Final Prec@1 80.4600% Time 1.79
03/01 06:09:55 PM | Start to train weights for epoch 119
03/01 06:10:02 PM | Train: [120/160] Step 050/097 Loss 0.543 Prec@(1,3) (81.3%, 99.1%), ce_loss 0.821
03/01 06:10:06 PM | Train: [120/160] Step 097/097 Loss 0.541 Prec@(1,3) (81.4%, 99.0%), ce_loss 0.820
03/01 06:10:06 PM | _w_step_train: [120/160] Final Prec@1 81.3780% Time 10.55
03/01 06:10:08 PM | Valid: [120/160] Step 019/019 Loss 0.610 Prec@(1,3) (80.1%, 98.8%), ce_loss 0.820
03/01 06:10:08 PM | val: [120/160] Final Prec@1 80.1000% Time 1.88
03/01 06:10:08 PM | Start to train weights for epoch 120
03/01 06:10:14 PM | Train: [121/160] Step 050/097 Loss 0.551 Prec@(1,3) (81.0%, 99.1%), ce_loss 0.819
03/01 06:10:18 PM | Train: [121/160] Step 097/097 Loss 0.547 Prec@(1,3) (81.2%, 99.1%), ce_loss 0.818
03/01 06:10:18 PM | _w_step_train: [121/160] Final Prec@1 81.1540% Time 10.36
03/01 06:10:20 PM | Valid: [121/160] Step 019/019 Loss 0.614 Prec@(1,3) (79.5%, 98.8%), ce_loss 0.818
03/01 06:10:20 PM | val: [121/160] Final Prec@1 79.4900% Time 1.77
03/01 06:10:20 PM | Start to train weights for epoch 121
03/01 06:10:27 PM | Train: [122/160] Step 050/097 Loss 0.541 Prec@(1,3) (81.4%, 99.1%), ce_loss 0.817
03/01 06:10:31 PM | Train: [122/160] Step 097/097 Loss 0.534 Prec@(1,3) (81.6%, 99.1%), ce_loss 0.816
03/01 06:10:31 PM | _w_step_train: [122/160] Final Prec@1 81.6300% Time 11.09
03/01 06:10:33 PM | Valid: [122/160] Step 019/019 Loss 0.544 Prec@(1,3) (81.7%, 99.0%), ce_loss 0.815
03/01 06:10:33 PM | val: [122/160] Final Prec@1 81.7100% Time 1.84
03/01 06:10:33 PM | Start to train weights for epoch 122
03/01 06:10:39 PM | Train: [123/160] Step 050/097 Loss 0.524 Prec@(1,3) (82.1%, 99.1%), ce_loss 0.814
03/01 06:10:43 PM | Train: [123/160] Step 097/097 Loss 0.529 Prec@(1,3) (81.9%, 99.1%), ce_loss 0.813
03/01 06:10:43 PM | _w_step_train: [123/160] Final Prec@1 81.9220% Time 10.63
03/01 06:10:45 PM | Valid: [123/160] Step 019/019 Loss 0.509 Prec@(1,3) (82.7%, 99.2%), ce_loss 0.813
03/01 06:10:45 PM | val: [123/160] Final Prec@1 82.7100% Time 1.75
03/01 06:10:45 PM | Start to train weights for epoch 123
03/01 06:10:52 PM | Train: [124/160] Step 050/097 Loss 0.519 Prec@(1,3) (82.4%, 99.1%), ce_loss 0.812
03/01 06:10:56 PM | Train: [124/160] Step 097/097 Loss 0.519 Prec@(1,3) (82.3%, 99.1%), ce_loss 0.811
03/01 06:10:56 PM | _w_step_train: [124/160] Final Prec@1 82.2620% Time 10.67
03/01 06:10:57 PM | Valid: [124/160] Step 019/019 Loss 0.583 Prec@(1,3) (80.7%, 99.1%), ce_loss 0.811
03/01 06:10:57 PM | val: [124/160] Final Prec@1 80.7000% Time 1.78
03/01 06:10:57 PM | Start to train weights for epoch 124
03/01 06:11:04 PM | Train: [125/160] Step 050/097 Loss 0.517 Prec@(1,3) (82.4%, 99.1%), ce_loss 0.810
03/01 06:11:08 PM | Train: [125/160] Step 097/097 Loss 0.518 Prec@(1,3) (82.3%, 99.1%), ce_loss 0.809
03/01 06:11:08 PM | _w_step_train: [125/160] Final Prec@1 82.2560% Time 10.46
03/01 06:11:10 PM | Valid: [125/160] Step 019/019 Loss 0.487 Prec@(1,3) (84.0%, 99.3%), ce_loss 0.808
03/01 06:11:10 PM | val: [125/160] Final Prec@1 84.0000% Time 1.75
03/01 06:11:10 PM | Start to train weights for epoch 125
03/01 06:11:16 PM | Train: [126/160] Step 050/097 Loss 0.507 Prec@(1,3) (82.5%, 99.2%), ce_loss 0.807
03/01 06:11:20 PM | Train: [126/160] Step 097/097 Loss 0.512 Prec@(1,3) (82.4%, 99.2%), ce_loss 0.806
03/01 06:11:20 PM | _w_step_train: [126/160] Final Prec@1 82.4240% Time 10.79
03/01 06:11:22 PM | Valid: [126/160] Step 019/019 Loss 0.484 Prec@(1,3) (83.9%, 99.2%), ce_loss 0.806
03/01 06:11:22 PM | val: [126/160] Final Prec@1 83.8900% Time 1.75
03/01 06:11:22 PM | Start to train weights for epoch 126
03/01 06:11:29 PM | Train: [127/160] Step 050/097 Loss 0.503 Prec@(1,3) (82.6%, 99.1%), ce_loss 0.805
03/01 06:11:33 PM | Train: [127/160] Step 097/097 Loss 0.504 Prec@(1,3) (82.6%, 99.1%), ce_loss 0.804
03/01 06:11:33 PM | _w_step_train: [127/160] Final Prec@1 82.5720% Time 10.85
03/01 06:11:35 PM | Valid: [127/160] Step 019/019 Loss 0.482 Prec@(1,3) (83.6%, 99.3%), ce_loss 0.804
03/01 06:11:35 PM | val: [127/160] Final Prec@1 83.6400% Time 1.81
03/01 06:11:35 PM | Start to train weights for epoch 127
03/01 06:11:42 PM | Train: [128/160] Step 050/097 Loss 0.517 Prec@(1,3) (82.2%, 99.2%), ce_loss 0.803
03/01 06:11:45 PM | Train: [128/160] Step 097/097 Loss 0.509 Prec@(1,3) (82.5%, 99.2%), ce_loss 0.802
03/01 06:11:45 PM | _w_step_train: [128/160] Final Prec@1 82.4940% Time 10.53
03/01 06:11:47 PM | Valid: [128/160] Step 019/019 Loss 0.489 Prec@(1,3) (83.9%, 99.1%), ce_loss 0.801
03/01 06:11:47 PM | val: [128/160] Final Prec@1 83.9200% Time 1.77
03/01 06:11:47 PM | Start to train weights for epoch 128
03/01 06:11:54 PM | Train: [129/160] Step 050/097 Loss 0.494 Prec@(1,3) (83.0%, 99.2%), ce_loss 0.800
03/01 06:11:58 PM | Train: [129/160] Step 097/097 Loss 0.495 Prec@(1,3) (83.1%, 99.2%), ce_loss 0.799
03/01 06:11:58 PM | _w_step_train: [129/160] Final Prec@1 83.0700% Time 11.04
03/01 06:12:00 PM | Valid: [129/160] Step 019/019 Loss 0.532 Prec@(1,3) (82.3%, 99.2%), ce_loss 0.799
03/01 06:12:00 PM | val: [129/160] Final Prec@1 82.2700% Time 1.79
03/01 06:12:00 PM | Start to train weights for epoch 129
03/01 06:12:07 PM | Train: [130/160] Step 050/097 Loss 0.497 Prec@(1,3) (82.9%, 99.2%), ce_loss 0.798
03/01 06:12:11 PM | Train: [130/160] Step 097/097 Loss 0.501 Prec@(1,3) (82.8%, 99.2%), ce_loss 0.797
03/01 06:12:11 PM | _w_step_train: [130/160] Final Prec@1 82.7660% Time 11.05
03/01 06:12:13 PM | Valid: [130/160] Step 019/019 Loss 0.481 Prec@(1,3) (84.0%, 99.1%), ce_loss 0.797
03/01 06:12:13 PM | val: [130/160] Final Prec@1 84.0200% Time 1.82
03/01 06:12:13 PM | Start to train weights for epoch 130
03/01 06:12:19 PM | Train: [131/160] Step 050/097 Loss 0.485 Prec@(1,3) (83.2%, 99.2%), ce_loss 0.796
03/01 06:12:24 PM | Train: [131/160] Step 097/097 Loss 0.490 Prec@(1,3) (83.1%, 99.2%), ce_loss 0.795
03/01 06:12:24 PM | _w_step_train: [131/160] Final Prec@1 83.0760% Time 10.71
03/01 06:12:25 PM | Valid: [131/160] Step 019/019 Loss 0.467 Prec@(1,3) (84.4%, 99.3%), ce_loss 0.794
03/01 06:12:25 PM | val: [131/160] Final Prec@1 84.4000% Time 1.78
03/01 06:12:25 PM | Start to train weights for epoch 131
03/01 06:12:32 PM | Train: [132/160] Step 050/097 Loss 0.487 Prec@(1,3) (83.2%, 99.2%), ce_loss 0.793
03/01 06:12:36 PM | Train: [132/160] Step 097/097 Loss 0.488 Prec@(1,3) (83.2%, 99.2%), ce_loss 0.792
03/01 06:12:36 PM | _w_step_train: [132/160] Final Prec@1 83.2220% Time 10.63
03/01 06:12:38 PM | Valid: [132/160] Step 019/019 Loss 0.467 Prec@(1,3) (84.2%, 99.2%), ce_loss 0.792
03/01 06:12:38 PM | val: [132/160] Final Prec@1 84.1600% Time 1.81
03/01 06:12:38 PM | Start to train weights for epoch 132
03/01 06:12:45 PM | Train: [133/160] Step 050/097 Loss 0.479 Prec@(1,3) (83.4%, 99.3%), ce_loss 0.791
03/01 06:12:49 PM | Train: [133/160] Step 097/097 Loss 0.484 Prec@(1,3) (83.2%, 99.2%), ce_loss 0.790
03/01 06:12:49 PM | _w_step_train: [133/160] Final Prec@1 83.2440% Time 10.80
03/01 06:12:50 PM | Valid: [133/160] Step 019/019 Loss 0.471 Prec@(1,3) (84.2%, 99.4%), ce_loss 0.789
03/01 06:12:50 PM | val: [133/160] Final Prec@1 84.2200% Time 1.67
03/01 06:12:50 PM | Start to train weights for epoch 133
03/01 06:12:57 PM | Train: [134/160] Step 050/097 Loss 0.472 Prec@(1,3) (83.9%, 99.3%), ce_loss 0.788
03/01 06:13:01 PM | Train: [134/160] Step 097/097 Loss 0.477 Prec@(1,3) (83.6%, 99.3%), ce_loss 0.788
03/01 06:13:01 PM | _w_step_train: [134/160] Final Prec@1 83.5700% Time 10.46
03/01 06:13:03 PM | Valid: [134/160] Step 019/019 Loss 0.471 Prec@(1,3) (84.3%, 99.3%), ce_loss 0.787
03/01 06:13:03 PM | val: [134/160] Final Prec@1 84.3400% Time 1.76
03/01 06:13:03 PM | Start to train weights for epoch 134
03/01 06:13:09 PM | Train: [135/160] Step 050/097 Loss 0.476 Prec@(1,3) (83.5%, 99.3%), ce_loss 0.786
03/01 06:13:14 PM | Train: [135/160] Step 097/097 Loss 0.481 Prec@(1,3) (83.5%, 99.3%), ce_loss 0.785
03/01 06:13:14 PM | _w_step_train: [135/160] Final Prec@1 83.4960% Time 10.92
03/01 06:13:15 PM | Valid: [135/160] Step 019/019 Loss 0.471 Prec@(1,3) (84.6%, 99.3%), ce_loss 0.785
03/01 06:13:15 PM | val: [135/160] Final Prec@1 84.6400% Time 1.77
03/01 06:13:15 PM | Start to train weights for epoch 135
03/01 06:13:22 PM | Train: [136/160] Step 050/097 Loss 0.463 Prec@(1,3) (83.8%, 99.4%), ce_loss 0.784
03/01 06:13:26 PM | Train: [136/160] Step 097/097 Loss 0.466 Prec@(1,3) (83.9%, 99.3%), ce_loss 0.783
03/01 06:13:26 PM | _w_step_train: [136/160] Final Prec@1 83.9400% Time 10.80
03/01 06:13:28 PM | Valid: [136/160] Step 019/019 Loss 0.472 Prec@(1,3) (83.5%, 99.4%), ce_loss 0.783
03/01 06:13:28 PM | val: [136/160] Final Prec@1 83.5400% Time 1.81
03/01 06:13:28 PM | Start to train weights for epoch 136
03/01 06:13:35 PM | Train: [137/160] Step 050/097 Loss 0.461 Prec@(1,3) (84.2%, 99.3%), ce_loss 0.782
03/01 06:13:39 PM | Train: [137/160] Step 097/097 Loss 0.459 Prec@(1,3) (84.2%, 99.3%), ce_loss 0.781
03/01 06:13:39 PM | _w_step_train: [137/160] Final Prec@1 84.2420% Time 10.64
03/01 06:13:40 PM | Valid: [137/160] Step 019/019 Loss 0.477 Prec@(1,3) (83.9%, 99.4%), ce_loss 0.780
03/01 06:13:40 PM | val: [137/160] Final Prec@1 83.8500% Time 1.83
03/01 06:13:40 PM | Start to train weights for epoch 137
03/01 06:13:47 PM | Train: [138/160] Step 050/097 Loss 0.448 Prec@(1,3) (84.7%, 99.4%), ce_loss 0.779
03/01 06:13:51 PM | Train: [138/160] Step 097/097 Loss 0.458 Prec@(1,3) (84.3%, 99.4%), ce_loss 0.778
03/01 06:13:51 PM | _w_step_train: [138/160] Final Prec@1 84.2740% Time 10.96
03/01 06:13:53 PM | Valid: [138/160] Step 019/019 Loss 0.475 Prec@(1,3) (83.9%, 99.3%), ce_loss 0.778
03/01 06:13:53 PM | val: [138/160] Final Prec@1 83.9000% Time 1.89
03/01 06:13:53 PM | Start to train weights for epoch 138
03/01 06:14:00 PM | Train: [139/160] Step 050/097 Loss 0.454 Prec@(1,3) (84.3%, 99.4%), ce_loss 0.777
03/01 06:14:04 PM | Train: [139/160] Step 097/097 Loss 0.450 Prec@(1,3) (84.5%, 99.4%), ce_loss 0.776
03/01 06:14:04 PM | _w_step_train: [139/160] Final Prec@1 84.4640% Time 10.89
03/01 06:14:06 PM | Valid: [139/160] Step 019/019 Loss 0.437 Prec@(1,3) (84.9%, 99.4%), ce_loss 0.776
03/01 06:14:06 PM | val: [139/160] Final Prec@1 84.8500% Time 1.74
03/01 06:14:06 PM | Start to train weights for epoch 139
03/01 06:14:13 PM | Train: [140/160] Step 050/097 Loss 0.436 Prec@(1,3) (85.0%, 99.4%), ce_loss 0.774
03/01 06:14:17 PM | Train: [140/160] Step 097/097 Loss 0.444 Prec@(1,3) (84.7%, 99.4%), ce_loss 0.774
03/01 06:14:17 PM | _w_step_train: [140/160] Final Prec@1 84.6920% Time 11.00
03/01 06:14:19 PM | Valid: [140/160] Step 019/019 Loss 0.438 Prec@(1,3) (85.2%, 99.3%), ce_loss 0.773
03/01 06:14:19 PM | val: [140/160] Final Prec@1 85.1700% Time 1.85
03/01 06:14:19 PM | Start to train weights for epoch 140
03/01 06:14:25 PM | Train: [141/160] Step 050/097 Loss 0.444 Prec@(1,3) (84.7%, 99.4%), ce_loss 0.772
03/01 06:14:29 PM | Train: [141/160] Step 097/097 Loss 0.442 Prec@(1,3) (84.8%, 99.4%), ce_loss 0.771
03/01 06:14:29 PM | _w_step_train: [141/160] Final Prec@1 84.8160% Time 10.58
03/01 06:14:31 PM | Valid: [141/160] Step 019/019 Loss 0.415 Prec@(1,3) (85.8%, 99.3%), ce_loss 0.771
03/01 06:14:31 PM | val: [141/160] Final Prec@1 85.8100% Time 1.84
03/01 06:14:31 PM | Start to train weights for epoch 141
03/01 06:14:38 PM | Train: [142/160] Step 050/097 Loss 0.442 Prec@(1,3) (84.8%, 99.4%), ce_loss 0.770
03/01 06:14:42 PM | Train: [142/160] Step 097/097 Loss 0.442 Prec@(1,3) (84.7%, 99.4%), ce_loss 0.769
03/01 06:14:42 PM | _w_step_train: [142/160] Final Prec@1 84.7020% Time 10.45
03/01 06:14:44 PM | Valid: [142/160] Step 019/019 Loss 0.436 Prec@(1,3) (85.6%, 99.4%), ce_loss 0.768
03/01 06:14:44 PM | val: [142/160] Final Prec@1 85.5600% Time 1.91
03/01 06:14:44 PM | Start to train weights for epoch 142
03/01 06:14:50 PM | Train: [143/160] Step 050/097 Loss 0.445 Prec@(1,3) (84.6%, 99.4%), ce_loss 0.767
03/01 06:14:54 PM | Train: [143/160] Step 097/097 Loss 0.439 Prec@(1,3) (84.8%, 99.4%), ce_loss 0.767
03/01 06:14:54 PM | _w_step_train: [143/160] Final Prec@1 84.8420% Time 10.70
03/01 06:14:57 PM | Valid: [143/160] Step 019/019 Loss 0.401 Prec@(1,3) (86.3%, 99.4%), ce_loss 0.766
03/01 06:14:57 PM | val: [143/160] Final Prec@1 86.3100% Time 2.45
03/01 06:14:57 PM | Start to train weights for epoch 143
03/01 06:15:03 PM | Train: [144/160] Step 050/097 Loss 0.429 Prec@(1,3) (85.3%, 99.4%), ce_loss 0.765
03/01 06:15:07 PM | Train: [144/160] Step 097/097 Loss 0.432 Prec@(1,3) (85.2%, 99.4%), ce_loss 0.764
03/01 06:15:07 PM | _w_step_train: [144/160] Final Prec@1 85.1760% Time 10.35
03/01 06:15:09 PM | Valid: [144/160] Step 019/019 Loss 0.404 Prec@(1,3) (86.4%, 99.5%), ce_loss 0.764
03/01 06:15:09 PM | val: [144/160] Final Prec@1 86.4000% Time 1.81
03/01 06:15:09 PM | Start to train weights for epoch 144
03/01 06:15:15 PM | Train: [145/160] Step 050/097 Loss 0.424 Prec@(1,3) (85.5%, 99.4%), ce_loss 0.763
03/01 06:15:19 PM | Train: [145/160] Step 097/097 Loss 0.430 Prec@(1,3) (85.2%, 99.4%), ce_loss 0.762
03/01 06:15:19 PM | _w_step_train: [145/160] Final Prec@1 85.2260% Time 10.19
03/01 06:15:21 PM | Valid: [145/160] Step 019/019 Loss 0.396 Prec@(1,3) (86.6%, 99.5%), ce_loss 0.761
03/01 06:15:21 PM | val: [145/160] Final Prec@1 86.5600% Time 1.77
03/01 06:15:21 PM | Start to train weights for epoch 145
03/01 06:15:28 PM | Train: [146/160] Step 050/097 Loss 0.427 Prec@(1,3) (85.2%, 99.5%), ce_loss 0.760
03/01 06:15:32 PM | Train: [146/160] Step 097/097 Loss 0.423 Prec@(1,3) (85.4%, 99.5%), ce_loss 0.759
03/01 06:15:32 PM | _w_step_train: [146/160] Final Prec@1 85.4380% Time 10.68
03/01 06:15:33 PM | Valid: [146/160] Step 019/019 Loss 0.385 Prec@(1,3) (86.6%, 99.5%), ce_loss 0.759
03/01 06:15:33 PM | val: [146/160] Final Prec@1 86.6500% Time 1.84
03/01 06:15:33 PM | Start to train weights for epoch 146
03/01 06:15:40 PM | Train: [147/160] Step 050/097 Loss 0.426 Prec@(1,3) (85.4%, 99.5%), ce_loss 0.758
03/01 06:15:44 PM | Train: [147/160] Step 097/097 Loss 0.423 Prec@(1,3) (85.5%, 99.5%), ce_loss 0.757
03/01 06:15:44 PM | _w_step_train: [147/160] Final Prec@1 85.4500% Time 10.51
03/01 06:15:46 PM | Valid: [147/160] Step 019/019 Loss 0.400 Prec@(1,3) (86.4%, 99.5%), ce_loss 0.757
03/01 06:15:46 PM | val: [147/160] Final Prec@1 86.4300% Time 1.74
03/01 06:15:46 PM | Start to train weights for epoch 147
03/01 06:15:52 PM | Train: [148/160] Step 050/097 Loss 0.419 Prec@(1,3) (85.7%, 99.5%), ce_loss 0.756
03/01 06:15:56 PM | Train: [148/160] Step 097/097 Loss 0.419 Prec@(1,3) (85.7%, 99.5%), ce_loss 0.755
03/01 06:15:56 PM | _w_step_train: [148/160] Final Prec@1 85.6980% Time 10.78
03/01 06:15:58 PM | Valid: [148/160] Step 019/019 Loss 0.414 Prec@(1,3) (86.0%, 99.4%), ce_loss 0.754
03/01 06:15:58 PM | val: [148/160] Final Prec@1 86.0300% Time 1.79
03/01 06:15:58 PM | Start to train weights for epoch 148
03/01 06:16:05 PM | Train: [149/160] Step 050/097 Loss 0.413 Prec@(1,3) (85.8%, 99.5%), ce_loss 0.753
03/01 06:16:09 PM | Train: [149/160] Step 097/097 Loss 0.414 Prec@(1,3) (85.8%, 99.5%), ce_loss 0.753
03/01 06:16:09 PM | _w_step_train: [149/160] Final Prec@1 85.7900% Time 11.11
03/01 06:16:11 PM | Valid: [149/160] Step 019/019 Loss 0.392 Prec@(1,3) (86.9%, 99.5%), ce_loss 0.752
03/01 06:16:11 PM | val: [149/160] Final Prec@1 86.8600% Time 1.84
03/01 06:16:11 PM | Start to train weights for epoch 149
03/01 06:16:18 PM | Train: [150/160] Step 050/097 Loss 0.404 Prec@(1,3) (86.3%, 99.4%), ce_loss 0.751
03/01 06:16:22 PM | Train: [150/160] Step 097/097 Loss 0.411 Prec@(1,3) (86.0%, 99.4%), ce_loss 0.750
03/01 06:16:22 PM | _w_step_train: [150/160] Final Prec@1 86.0160% Time 10.57
03/01 06:16:24 PM | Valid: [150/160] Step 019/019 Loss 0.381 Prec@(1,3) (87.0%, 99.5%), ce_loss 0.750
03/01 06:16:24 PM | val: [150/160] Final Prec@1 87.0200% Time 1.98
03/01 06:16:24 PM | Start to train weights for epoch 150
03/01 06:16:30 PM | Train: [151/160] Step 050/097 Loss 0.404 Prec@(1,3) (86.3%, 99.5%), ce_loss 0.749
03/01 06:16:34 PM | Train: [151/160] Step 097/097 Loss 0.405 Prec@(1,3) (86.2%, 99.5%), ce_loss 0.748
03/01 06:16:34 PM | _w_step_train: [151/160] Final Prec@1 86.1820% Time 10.62
03/01 06:16:36 PM | Valid: [151/160] Step 019/019 Loss 0.387 Prec@(1,3) (87.0%, 99.5%), ce_loss 0.748
03/01 06:16:36 PM | val: [151/160] Final Prec@1 86.9500% Time 1.78
03/01 06:16:36 PM | Start to train weights for epoch 151
03/01 06:16:43 PM | Train: [152/160] Step 050/097 Loss 0.403 Prec@(1,3) (86.3%, 99.5%), ce_loss 0.747
03/01 06:16:47 PM | Train: [152/160] Step 097/097 Loss 0.411 Prec@(1,3) (85.9%, 99.4%), ce_loss 0.746
03/01 06:16:47 PM | _w_step_train: [152/160] Final Prec@1 85.8700% Time 10.51
03/01 06:16:48 PM | Valid: [152/160] Step 019/019 Loss 0.376 Prec@(1,3) (87.3%, 99.5%), ce_loss 0.745
03/01 06:16:48 PM | val: [152/160] Final Prec@1 87.3000% Time 1.81
03/01 06:16:48 PM | Start to train weights for epoch 152
03/01 06:16:55 PM | Train: [153/160] Step 050/097 Loss 0.399 Prec@(1,3) (86.4%, 99.5%), ce_loss 0.744
03/01 06:16:59 PM | Train: [153/160] Step 097/097 Loss 0.404 Prec@(1,3) (86.3%, 99.4%), ce_loss 0.743
03/01 06:16:59 PM | _w_step_train: [153/160] Final Prec@1 86.2540% Time 10.53
03/01 06:17:01 PM | Valid: [153/160] Step 019/019 Loss 0.379 Prec@(1,3) (87.3%, 99.5%), ce_loss 0.743
03/01 06:17:01 PM | val: [153/160] Final Prec@1 87.3300% Time 1.90
03/01 06:17:01 PM | Start to train weights for epoch 153
03/01 06:17:08 PM | Train: [154/160] Step 050/097 Loss 0.401 Prec@(1,3) (86.2%, 99.5%), ce_loss 0.742
03/01 06:17:12 PM | Train: [154/160] Step 097/097 Loss 0.405 Prec@(1,3) (86.0%, 99.5%), ce_loss 0.741
03/01 06:17:12 PM | _w_step_train: [154/160] Final Prec@1 86.0460% Time 10.68
03/01 06:17:14 PM | Valid: [154/160] Step 019/019 Loss 0.378 Prec@(1,3) (87.0%, 99.5%), ce_loss 0.741
03/01 06:17:14 PM | val: [154/160] Final Prec@1 87.0400% Time 2.01
03/01 06:17:14 PM | Start to train weights for epoch 154
03/01 06:17:21 PM | Train: [155/160] Step 050/097 Loss 0.404 Prec@(1,3) (86.1%, 99.5%), ce_loss 0.740
03/01 06:17:25 PM | Train: [155/160] Step 097/097 Loss 0.403 Prec@(1,3) (86.3%, 99.5%), ce_loss 0.739
03/01 06:17:25 PM | _w_step_train: [155/160] Final Prec@1 86.2500% Time 11.02
03/01 06:17:26 PM | Valid: [155/160] Step 019/019 Loss 0.374 Prec@(1,3) (87.3%, 99.5%), ce_loss 0.739
03/01 06:17:26 PM | val: [155/160] Final Prec@1 87.3300% Time 1.78
03/01 06:17:26 PM | Start to train weights for epoch 155
03/01 06:17:34 PM | Train: [156/160] Step 050/097 Loss 0.395 Prec@(1,3) (86.4%, 99.5%), ce_loss 0.738
03/01 06:17:37 PM | Train: [156/160] Step 097/097 Loss 0.397 Prec@(1,3) (86.5%, 99.5%), ce_loss 0.737
03/01 06:17:38 PM | _w_step_train: [156/160] Final Prec@1 86.4820% Time 11.07
03/01 06:17:39 PM | Valid: [156/160] Step 019/019 Loss 0.370 Prec@(1,3) (87.4%, 99.5%), ce_loss 0.736
03/01 06:17:39 PM | val: [156/160] Final Prec@1 87.4200% Time 1.80
03/01 06:17:39 PM | Start to train weights for epoch 156
03/01 06:17:46 PM | Train: [157/160] Step 050/097 Loss 0.400 Prec@(1,3) (86.2%, 99.5%), ce_loss 0.735
03/01 06:17:50 PM | Train: [157/160] Step 097/097 Loss 0.397 Prec@(1,3) (86.4%, 99.5%), ce_loss 0.735
03/01 06:17:50 PM | _w_step_train: [157/160] Final Prec@1 86.4020% Time 10.49
03/01 06:17:52 PM | Valid: [157/160] Step 019/019 Loss 0.374 Prec@(1,3) (87.5%, 99.5%), ce_loss 0.734
03/01 06:17:52 PM | val: [157/160] Final Prec@1 87.4700% Time 1.79
03/01 06:17:52 PM | Start to train weights for epoch 157
03/01 06:17:58 PM | Train: [158/160] Step 050/097 Loss 0.396 Prec@(1,3) (86.3%, 99.5%), ce_loss 0.733
03/01 06:18:02 PM | Train: [158/160] Step 097/097 Loss 0.397 Prec@(1,3) (86.4%, 99.5%), ce_loss 0.732
03/01 06:18:02 PM | _w_step_train: [158/160] Final Prec@1 86.3580% Time 10.59
03/01 06:18:04 PM | Valid: [158/160] Step 019/019 Loss 0.371 Prec@(1,3) (87.2%, 99.5%), ce_loss 0.732
03/01 06:18:04 PM | val: [158/160] Final Prec@1 87.2100% Time 1.76
03/01 06:18:04 PM | Start to train weights for epoch 158
03/01 06:18:11 PM | Train: [159/160] Step 050/097 Loss 0.394 Prec@(1,3) (86.6%, 99.5%), ce_loss 0.731
03/01 06:18:15 PM | Train: [159/160] Step 097/097 Loss 0.398 Prec@(1,3) (86.3%, 99.5%), ce_loss 0.730
03/01 06:18:15 PM | _w_step_train: [159/160] Final Prec@1 86.3140% Time 10.60
03/01 06:18:16 PM | Valid: [159/160] Step 019/019 Loss 0.374 Prec@(1,3) (87.1%, 99.5%), ce_loss 0.730
03/01 06:18:16 PM | val: [159/160] Final Prec@1 87.0700% Time 1.72
03/01 06:18:16 PM | Start to train weights for epoch 159
03/01 06:18:23 PM | Train: [160/160] Step 050/097 Loss 0.391 Prec@(1,3) (86.5%, 99.5%), ce_loss 0.729
03/01 06:18:26 PM | Train: [160/160] Step 097/097 Loss 0.394 Prec@(1,3) (86.4%, 99.5%), ce_loss 0.728
03/01 06:18:26 PM | _w_step_train: [160/160] Final Prec@1 86.4140% Time 10.20
03/01 06:18:28 PM | Valid: [160/160] Step 019/019 Loss 0.371 Prec@(1,3) (87.4%, 99.5%), ce_loss 0.728
03/01 06:18:28 PM | val: [160/160] Final Prec@1 87.3800% Time 1.82
03/01 06:18:30 PM | Valid: [160/160] Step 019/019 Loss 0.371 Prec@(1,3) (87.4%, 99.5%), ce_loss 0.727
03/01 06:18:30 PM | val: [160/160] Final Prec@1 87.3800% Time 1.82
03/01 06:18:30 PM | ==================================== Training Done ======================================
This is the:  exp_subnet/ResNet20_03_01_resnet20_0/ [1, 2, 4, 8, 1, 2, 4, 8, 1] [1, 2, 4, 8, 1, 2, 4, 8, 1]



==> eccv2020_bpnas/fig/train_log_qat.txt <==
Files already downloaded and verified
Files already downloaded and verified
['quant_w_1_a_1_bit', 'quant_w_2_a_2_bit', 'quant_w_4_a_4_bit', 'quant_w_8_a_8_bit', 'quant_w_3_a_4_bit', 'quant_w_4_a_3_bit', 'quant_w_6_a_4_bit']
ModuleList(
  (0): BasicBlock(
    (conv1): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (1): BasicBlock(
    (conv1): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (2): BasicBlock(
    (conv1): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (3): BasicBlock(
    (conv1): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (4): BasicBlock(
    (conv1): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (5): BasicBlock(
    (conv1): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
  (6): BasicBlock(
    (conv1): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn1): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (relu1): ClipReLU()
    (conv2): QAT_Conv(1, 1, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
    (bn2): BatchNorm2d(1, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    (shortcut): Sequential()
    (relu_concat): ClipReLU()
  )
)
QAT_Conv
BatchNorm2d
ClipReLU
ConvBNRelu
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
QAT_Conv
BatchNorm2d
ClipReLU
QAT_Conv
BatchNorm2d
Sequential
ClipReLU
BasicBlock
ModuleList
Linear
ResNet_Stochastic_SuperNet
no model to resume
DataParallel(
  (module): ResNet_Stochastic_SuperNet(
    (first): ConvBNRelu(
      (conv): QAT_Conv(3, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
      (bn): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (relu): ClipReLU()
    )
    (stages_to_search): ModuleList(
      (0): BasicBlock(
        (conv1): QAT_Conv(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (1): BasicBlock(
        (conv1): QAT_Conv(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (2): BasicBlock(
        (conv1): QAT_Conv(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(16, 16, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(16, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (3): BasicBlock(
        (conv1): QAT_Conv(16, 32, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential(
          (0): QAT_Conv(16, 32, kernel_size=(1, 1), stride=(2, 2), bias=False)
          (1): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        )
        (relu_concat): ClipReLU()
      )
      (4): BasicBlock(
        (conv1): QAT_Conv(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (5): BasicBlock(
        (conv1): QAT_Conv(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(32, 32, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(32, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (6): BasicBlock(
        (conv1): QAT_Conv(32, 64, kernel_size=(3, 3), stride=(2, 2), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential(
          (0): QAT_Conv(32, 64, kernel_size=(1, 1), stride=(2, 2), bias=False)
          (1): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        )
        (relu_concat): ClipReLU()
      )
      (7): BasicBlock(
        (conv1): QAT_Conv(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
      (8): BasicBlock(
        (conv1): QAT_Conv(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn1): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (relu1): ClipReLU()
        (conv2): QAT_Conv(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
        (bn2): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (shortcut): Sequential()
        (relu_concat): ClipReLU()
      )
    )
    (last_stages): Linear(in_features=64, out_features=10, bias=True)
    (block): BasicBlock(
      (conv1): QAT_Conv(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
      (bn1): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (relu1): ClipReLU()
      (conv2): QAT_Conv(64, 64, kernel_size=(3, 3), stride=(1, 1), padding=(1, 1), bias=False)
      (bn2): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (shortcut): Sequential()
      (relu_concat): ClipReLU()
    )
  )
)/mnt/lustre/yuhaibao/pruning-quantization-integrated-seatch/ablation_study/robust/supernet_functions/model_supernet.py:15: UserWarning: nn.init.kaiming_normal is now deprecated in favor of nn.init.kaiming_normal_.
  init.kaiming_normal(m.weight)
03/03 09:52:35 AM | ==================================== Start Training ======================================
03/03 09:52:35 AM | Start to train weights for epoch 0

type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([1.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([1.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([2.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([2.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([2.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([2.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([4.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([4.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([4.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([4.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([8.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([8.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([8.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  shortcut.0 tensor([8.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([8.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([1.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([1.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([2.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([2.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([2.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([2.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([4.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([4.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([4.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  shortcut.0 tensor([4.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([4.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([8.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([8.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([8.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([8.], device='cuda:0')
type:  <class 'resnet_building_blocks.resnet_builder.BasicBlock'>
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv1 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu1 tensor([1.], device='cuda:0')
type:  <class 'resnet_building_blocks.conv_clip.QAT_Conv'>
w_bit:  conv2 tensor([1.], device='cuda:0')
type:  <class 'torch.nn.modules.batchnorm.BatchNorm2d'>
type:  <class 'torch.nn.modules.container.Sequential'>
type:  <class 'resnet_building_blocks.clip_relu.ClipReLU'>
a_bit:  relu_concat tensor([1.], device='cuda:0')
03/03 09:52:41 AM | Train: [  1/160] Step 050/097 Loss 2.124 Prec@(1,3) (18.1%, 69.7%), ce_loss 2.124
03/03 09:52:45 AM | Train: [  1/160] Step 097/097 Loss 2.031 Prec@(1,3) (22.1%, 75.3%), ce_loss 2.031
03/03 09:52:45 AM | _w_step_train: [  1/160] Final Prec@1 22.0640% Time 10.35
03/03 09:52:47 AM | Valid: [  1/160] Step 019/019 Loss 1.931 Prec@(1,3) (27.2%, 84.5%), ce_loss 2.014
03/03 09:52:47 AM | val: [  1/160] Final Prec@1 27.1800% Time 1.59
03/03 09:52:47 AM | Start to train weights for epoch 1
03/03 09:52:52 AM | Train: [  2/160] Step 050/097 Loss 1.817 Prec@(1,3) (31.6%, 84.4%), ce_loss 1.954
03/03 09:52:56 AM | Train: [  2/160] Step 097/097 Loss 1.790 Prec@(1,3) (32.7%, 85.2%), ce_loss 1.913
03/03 09:52:56 AM | _w_step_train: [  2/160] Final Prec@1 32.6920% Time 9.41
03/03 09:52:58 AM | Valid: [  2/160] Step 019/019 Loss 1.892 Prec@(1,3) (32.3%, 85.1%), ce_loss 1.911
03/03 09:52:58 AM | val: [  2/160] Final Prec@1 32.3000% Time 1.54
03/03 09:52:58 AM | Start to train weights for epoch 2
03/03 09:53:03 AM | Train: [  3/160] Step 050/097 Loss 1.707 Prec@(1,3) (37.0%, 87.5%), ce_loss 1.874
03/03 09:53:07 AM | Train: [  3/160] Step 097/097 Loss 2.996 Prec@(1,3) (24.6%, 70.1%), ce_loss 2.230
03/03 09:53:07 AM | _w_step_train: [  3/160] Final Prec@1 24.5700% Time 9.39
03/03 09:53:09 AM | Valid: [  3/160] Step 019/019 Loss 2.742 Prec@(1,3) (10.0%, 49.6%), ce_loss 2.259
03/03 09:53:09 AM | val: [  3/160] Final Prec@1 10.0000% Time 1.56
03/03 09:53:09 AM | Start to train weights for epoch 3
03/03 09:53:14 AM | Train: [  4/160] Step 050/097 Loss 2.262 Prec@(1,3) (14.5%, 60.5%), ce_loss 2.259
03/03 09:53:18 AM | Train: [  4/160] Step 097/097 Loss 2.234 Prec@(1,3) (15.7%, 63.3%), ce_loss 2.253
03/03 09:53:18 AM | _w_step_train: [  4/160] Final Prec@1 15.6760% Time 9.40
03/03 09:53:20 AM | Valid: [  4/160] Step 019/019 Loss 2.171 Prec@(1,3) (17.9%, 67.6%), ce_loss 2.250
03/03 09:53:20 AM | val: [  4/160] Final Prec@1 17.8900% Time 1.70
03/03 09:53:20 AM | Start to train weights for epoch 4
03/03 09:53:25 AM | Train: [  5/160] Step 050/097 Loss 2.175 Prec@(1,3) (17.6%, 69.0%), ce_loss 2.242
03/03 09:53:29 AM | Train: [  5/160] Step 097/097 Loss 2.135 Prec@(1,3) (18.6%, 70.8%), ce_loss 2.230
03/03 09:53:29 AM | _w_step_train: [  5/160] Final Prec@1 18.6240% Time 9.31
03/03 09:53:31 AM | Valid: [  5/160] Step 019/019 Loss 2.269 Prec@(1,3) (17.2%, 67.5%), ce_loss 2.231
03/03 09:53:31 AM | val: [  5/160] Final Prec@1 17.2200% Time 1.55
03/03 09:53:31 AM | Start to train weights for epoch 5
03/03 09:53:36 AM | Train: [  6/160] Step 050/097 Loss 2.045 Prec@(1,3) (21.0%, 76.7%), ce_loss 2.216
03/03 09:53:40 AM | Train: [  6/160] Step 097/097 Loss 2.039 Prec@(1,3) (21.5%, 76.8%), ce_loss 2.204
03/03 09:53:40 AM | _w_step_train: [  6/160] Final Prec@1 21.4720% Time 9.29
03/03 09:53:41 AM | Valid: [  6/160] Step 019/019 Loss 2.049 Prec@(1,3) (21.8%, 75.8%), ce_loss 2.200
03/03 09:53:41 AM | val: [  6/160] Final Prec@1 21.8400% Time 1.56
03/03 09:53:41 AM | Start to train weights for epoch 6
03/03 09:53:47 AM | Train: [  7/160] Step 050/097 Loss 2.058 Prec@(1,3) (21.8%, 75.8%), ce_loss 2.190
03/03 09:53:51 AM | Train: [  7/160] Step 097/097 Loss 2.047 Prec@(1,3) (22.0%, 76.3%), ce_loss 2.181
03/03 09:53:51 AM | _w_step_train: [  7/160] Final Prec@1 21.9980% Time 9.29
03/03 09:53:52 AM | Valid: [  7/160] Step 019/019 Loss 2.257 Prec@(1,3) (16.5%, 63.8%), ce_loss 2.183
03/03 09:53:52 AM | val: [  7/160] Final Prec@1 16.5100% Time 1.57
03/03 09:53:52 AM | Start to train weights for epoch 7
03/03 09:53:58 AM | Train: [  8/160] Step 050/097 Loss 2.017 Prec@(1,3) (22.9%, 78.3%), ce_loss 2.173
03/03 09:54:02 AM | Train: [  8/160] Step 097/097 Loss 2.013 Prec@(1,3) (23.3%, 78.3%), ce_loss 2.165
03/03 09:54:02 AM | _w_step_train: [  8/160] Final Prec@1 23.2540% Time 9.33
03/03 09:54:03 AM | Valid: [  8/160] Step 019/019 Loss 1.996 Prec@(1,3) (24.9%, 80.0%), ce_loss 2.161
03/03 09:54:03 AM | val: [  8/160] Final Prec@1 24.8900% Time 1.53
03/03 09:54:03 AM | Start to train weights for epoch 8
03/03 09:54:09 AM | Train: [  9/160] Step 050/097 Loss 2.013 Prec@(1,3) (23.8%, 78.1%), ce_loss 2.154
03/03 09:54:12 AM | Train: [  9/160] Step 097/097 Loss 2.006 Prec@(1,3) (24.1%, 78.5%), ce_loss 2.147
03/03 09:54:12 AM | _w_step_train: [  9/160] Final Prec@1 24.1200% Time 9.22
03/03 09:54:14 AM | Valid: [  9/160] Step 019/019 Loss 2.088 Prec@(1,3) (21.7%, 74.6%), ce_loss 2.145
03/03 09:54:14 AM | val: [  9/160] Final Prec@1 21.6900% Time 1.54
03/03 09:54:14 AM | Start to train weights for epoch 9
03/03 09:54:20 AM | Train: [ 10/160] Step 050/097 Loss 1.993 Prec@(1,3) (24.9%, 78.8%), ce_loss 2.138
03/03 09:54:23 AM | Train: [ 10/160] Step 097/097 Loss 1.989 Prec@(1,3) (25.1%, 79.0%), ce_loss 2.132
03/03 09:54:23 AM | _w_step_train: [ 10/160] Final Prec@1 25.1040% Time 9.40
03/03 09:54:25 AM | Valid: [ 10/160] Step 019/019 Loss 1.942 Prec@(1,3) (26.5%, 81.8%), ce_loss 2.129
03/03 09:54:25 AM | val: [ 10/160] Final Prec@1 26.5100% Time 1.58
03/03 09:54:25 AM | Start to train weights for epoch 10
03/03 09:54:31 AM | Train: [ 11/160] Step 050/097 Loss 1.984 Prec@(1,3) (25.1%, 79.5%), ce_loss 2.123
03/03 09:54:34 AM | Train: [ 11/160] Step 097/097 Loss 1.980 Prec@(1,3) (25.5%, 79.3%), ce_loss 2.118
03/03 09:54:34 AM | _w_step_train: [ 11/160] Final Prec@1 25.5120% Time 9.34
03/03 09:54:36 AM | Valid: [ 11/160] Step 019/019 Loss 2.359 Prec@(1,3) (18.1%, 64.2%), ce_loss 2.121
03/03 09:54:36 AM | val: [ 11/160] Final Prec@1 18.1200% Time 1.68
03/03 09:54:36 AM | Start to train weights for epoch 11
03/03 09:54:42 AM | Train: [ 12/160] Step 050/097 Loss 1.970 Prec@(1,3) (26.0%, 79.5%), ce_loss 2.115
03/03 09:54:45 AM | Train: [ 12/160] Step 097/097 Loss 1.969 Prec@(1,3) (26.1%, 79.6%), ce_loss 2.111
03/03 09:54:45 AM | _w_step_train: [ 12/160] Final Prec@1 26.1320% Time 9.54
03/03 09:54:47 AM | Valid: [ 12/160] Step 019/019 Loss 1.981 Prec@(1,3) (26.4%, 79.3%), ce_loss 2.109
03/03 09:54:47 AM | val: [ 12/160] Final Prec@1 26.4200% Time 1.62
03/03 09:54:47 AM | Start to train weights for epoch 12
03/03 09:54:53 AM | Train: [ 13/160] Step 050/097 Loss 1.967 Prec@(1,3) (26.1%, 80.1%), ce_loss 2.104
03/03 09:54:56 AM | Train: [ 13/160] Step 097/097 Loss 1.963 Prec@(1,3) (26.3%, 80.2%), ce_loss 2.099
03/03 09:54:56 AM | _w_step_train: [ 13/160] Final Prec@1 26.3400% Time 9.23
03/03 09:54:58 AM | Valid: [ 13/160] Step 019/019 Loss 1.891 Prec@(1,3) (29.1%, 83.0%), ce_loss 2.097
03/03 09:54:58 AM | val: [ 13/160] Final Prec@1 29.1100% Time 1.60
03/03 09:54:58 AM | Start to train weights for epoch 13
03/03 09:55:03 AM | Train: [ 14/160] Step 050/097 Loss 1.923 Prec@(1,3) (27.6%, 81.8%), ce_loss 2.091
03/03 09:55:07 AM | Train: [ 14/160] Step 097/097 Loss 1.917 Prec@(1,3) (27.8%, 82.0%), ce_loss 2.086
03/03 09:55:07 AM | _w_step_train: [ 14/160] Final Prec@1 27.7540% Time 9.24
03/03 09:55:09 AM | Valid: [ 14/160] Step 019/019 Loss 2.306 Prec@(1,3) (20.0%, 68.7%), ce_loss 2.088
03/03 09:55:09 AM | val: [ 14/160] Final Prec@1 20.0100% Time 1.55
03/03 09:55:09 AM | Start to train weights for epoch 14
03/03 09:55:14 AM | Train: [ 15/160] Step 050/097 Loss 1.926 Prec@(1,3) (27.6%, 81.8%), ce_loss 2.084
03/03 09:55:18 AM | Train: [ 15/160] Step 097/097 Loss 1.918 Prec@(1,3) (27.8%, 81.9%), ce_loss 2.079
03/03 09:55:18 AM | _w_step_train: [ 15/160] Final Prec@1 27.7680% Time 9.44
03/03 09:55:20 AM | Valid: [ 15/160] Step 019/019 Loss 2.838 Prec@(1,3) (17.3%, 57.3%), ce_loss 2.087
03/03 09:55:20 AM | val: [ 15/160] Final Prec@1 17.3000% Time 1.54
03/03 09:55:20 AM | Start to train weights for epoch 15
03/03 09:55:25 AM | Train: [ 16/160] Step 050/097 Loss 1.904 Prec@(1,3) (28.2%, 82.6%), ce_loss 2.082
03/03 09:55:29 AM | Train: [ 16/160] Step 097/097 Loss 1.904 Prec@(1,3) (28.3%, 82.5%), ce_loss 2.078
03/03 09:55:29 AM | _w_step_train: [ 16/160] Final Prec@1 28.3040% Time 9.23
03/03 09:55:30 AM | Valid: [ 16/160] Step 019/019 Loss 2.098 Prec@(1,3) (21.3%, 78.7%), ce_loss 2.078
03/03 09:55:30 AM | val: [ 16/160] Final Prec@1 21.3100% Time 1.52
03/03 09:55:30 AM | Start to train weights for epoch 16
03/03 09:55:36 AM | Train: [ 17/160] Step 050/097 Loss 1.905 Prec@(1,3) (28.3%, 81.9%), ce_loss 2.073
03/03 09:55:40 AM | Train: [ 17/160] Step 097/097 Loss 1.899 Prec@(1,3) (28.4%, 82.3%), ce_loss 2.069
03/03 09:55:40 AM | _w_step_train: [ 17/160] Final Prec@1 28.3640% Time 9.28
03/03 09:55:41 AM | Valid: [ 17/160] Step 019/019 Loss 1.915 Prec@(1,3) (26.2%, 80.4%), ce_loss 2.068
03/03 09:55:41 AM | val: [ 17/160] Final Prec@1 26.2200% Time 1.52
03/03 09:55:41 AM | Start to train weights for epoch 17
03/03 09:55:47 AM | Train: [ 18/160] Step 050/097 Loss 1.913 Prec@(1,3) (27.8%, 81.7%), ce_loss 2.064
03/03 09:55:51 AM | Train: [ 18/160] Step 097/097 Loss 1.905 Prec@(1,3) (28.3%, 82.0%), ce_loss 2.060
03/03 09:55:51 AM | _w_step_train: [ 18/160] Final Prec@1 28.2740% Time 9.32
03/03 09:55:52 AM | Valid: [ 18/160] Step 019/019 Loss 2.967 Prec@(1,3) (18.3%, 57.4%), ce_loss 2.068
03/03 09:55:52 AM | val: [ 18/160] Final Prec@1 18.2500% Time 1.57
03/03 09:55:52 AM | Start to train weights for epoch 18
03/03 09:55:58 AM | Train: [ 19/160] Step 050/097 Loss 1.888 Prec@(1,3) (28.8%, 82.8%), ce_loss 2.064
03/03 09:56:02 AM | Train: [ 19/160] Step 097/097 Loss 1.884 Prec@(1,3) (29.1%, 82.8%), ce_loss 2.060
03/03 09:56:02 AM | _w_step_train: [ 19/160] Final Prec@1 29.1460% Time 9.82
03/03 09:56:04 AM | Valid: [ 19/160] Step 019/019 Loss 1.928 Prec@(1,3) (26.5%, 82.6%), ce_loss 2.059
03/03 09:56:04 AM | val: [ 19/160] Final Prec@1 26.4600% Time 1.65
03/03 09:56:04 AM | Start to train weights for epoch 19
03/03 09:56:10 AM | Train: [ 20/160] Step 050/097 Loss 1.878 Prec@(1,3) (29.2%, 83.0%), ce_loss 2.055
03/03 09:56:13 AM | Train: [ 20/160] Step 097/097 Loss 1.877 Prec@(1,3) (29.3%, 82.9%), ce_loss 2.051
03/03 09:56:13 AM | _w_step_train: [ 20/160] Final Prec@1 29.3260% Time 9.76
03/03 09:56:15 AM | Valid: [ 20/160] Step 019/019 Loss 1.840 Prec@(1,3) (30.8%, 83.8%), ce_loss 2.050
03/03 09:56:15 AM | val: [ 20/160] Final Prec@1 30.7800% Time 1.79
03/03 09:56:15 AM | Start to train weights for epoch 20
03/03 09:56:21 AM | Train: [ 21/160] Step 050/097 Loss 1.891 Prec@(1,3) (29.0%, 82.3%), ce_loss 2.046
03/03 09:56:25 AM | Train: [ 21/160] Step 097/097 Loss 1.871 Prec@(1,3) (29.8%, 83.0%), ce_loss 2.042
03/03 09:56:25 AM | _w_step_train: [ 21/160] Final Prec@1 29.8240% Time 9.98
03/03 09:56:27 AM | Valid: [ 21/160] Step 019/019 Loss 1.793 Prec@(1,3) (31.7%, 85.7%), ce_loss 2.040
03/03 09:56:27 AM | val: [ 21/160] Final Prec@1 31.6900% Time 1.82
03/03 09:56:27 AM | Start to train weights for epoch 21
03/03 09:56:33 AM | Train: [ 22/160] Step 050/097 Loss 1.833 Prec@(1,3) (30.6%, 84.5%), ce_loss 2.036
03/03 09:56:37 AM | Train: [ 22/160] Step 097/097 Loss 1.820 Prec@(1,3) (31.2%, 84.8%), ce_loss 2.032
03/03 09:56:37 AM | _w_step_train: [ 22/160] Final Prec@1 31.2360% Time 9.74
03/03 09:56:38 AM | Valid: [ 22/160] Step 019/019 Loss 1.783 Prec@(1,3) (32.4%, 86.7%), ce_loss 2.030
03/03 09:56:38 AM | val: [ 22/160] Final Prec@1 32.3800% Time 1.70
03/03 09:56:38 AM | Start to train weights for epoch 22
03/03 09:56:44 AM | Train: [ 23/160] Step 050/097 Loss 1.801 Prec@(1,3) (32.2%, 85.5%), ce_loss 2.026
03/03 09:56:48 AM | Train: [ 23/160] Step 097/097 Loss 1.785 Prec@(1,3) (32.8%, 85.8%), ce_loss 2.021
03/03 09:56:48 AM | _w_step_train: [ 23/160] Final Prec@1 32.7800% Time 9.54
03/03 09:56:50 AM | Valid: [ 23/160] Step 019/019 Loss 1.743 Prec@(1,3) (34.8%, 86.9%), ce_loss 2.019
03/03 09:56:50 AM | val: [ 23/160] Final Prec@1 34.7700% Time 1.68
03/03 09:56:50 AM | Start to train weights for epoch 23
03/03 09:56:55 AM | Train: [ 24/160] Step 050/097 Loss 1.844 Prec@(1,3) (31.0%, 84.2%), ce_loss 2.016
03/03 09:56:59 AM | Train: [ 24/160] Step 097/097 Loss 1.832 Prec@(1,3) (31.1%, 84.6%), ce_loss 2.013
03/03 09:56:59 AM | _w_step_train: [ 24/160] Final Prec@1 31.0840% Time 9.50
03/03 09:57:01 AM | Valid: [ 24/160] Step 019/019 Loss 1.873 Prec@(1,3) (28.6%, 85.7%), ce_loss 2.012
03/03 09:57:01 AM | val: [ 24/160] Final Prec@1 28.6100% Time 1.66
03/03 09:57:01 AM | Start to train weights for epoch 24
03/03 09:57:07 AM | Train: [ 25/160] Step 050/097 Loss 1.777 Prec@(1,3) (33.5%, 85.9%), ce_loss 2.008
03/03 09:57:10 AM | Train: [ 25/160] Step 097/097 Loss 1.767 Prec@(1,3) (33.7%, 86.1%), ce_loss 2.003
03/03 09:57:10 AM | _w_step_train: [ 25/160] Final Prec@1 33.7400% Time 9.62
03/03 09:57:12 AM | Valid: [ 25/160] Step 019/019 Loss 1.744 Prec@(1,3) (35.3%, 87.9%), ce_loss 2.002
03/03 09:57:12 AM | val: [ 25/160] Final Prec@1 35.2900% Time 1.63
03/03 09:57:12 AM | Start to train weights for epoch 25
03/03 09:57:18 AM | Train: [ 26/160] Step 050/097 Loss 1.742 Prec@(1,3) (34.2%, 87.0%), ce_loss 1.997
03/03 09:57:22 AM | Train: [ 26/160] Step 097/097 Loss 1.751 Prec@(1,3) (33.9%, 86.6%), ce_loss 1.994
03/03 09:57:22 AM | _w_step_train: [ 26/160] Final Prec@1 33.9080% Time 9.56
03/03 09:57:23 AM | Valid: [ 26/160] Step 019/019 Loss 1.854 Prec@(1,3) (31.6%, 85.4%), ce_loss 1.993
03/03 09:57:23 AM | val: [ 26/160] Final Prec@1 31.5700% Time 1.75
03/03 09:57:23 AM | Start to train weights for epoch 26
03/03 09:57:29 AM | Train: [ 27/160] Step 050/097 Loss 1.750 Prec@(1,3) (33.9%, 86.7%), ce_loss 1.989
03/03 09:57:33 AM | Train: [ 27/160] Step 097/097 Loss 1.737 Prec@(1,3) (34.5%, 87.0%), ce_loss 1.985
03/03 09:57:33 AM | _w_step_train: [ 27/160] Final Prec@1 34.5460% Time 9.75
03/03 09:57:35 AM | Valid: [ 27/160] Step 019/019 Loss 1.630 Prec@(1,3) (38.8%, 89.5%), ce_loss 1.983
03/03 09:57:35 AM | val: [ 27/160] Final Prec@1 38.8400% Time 1.71
03/03 09:57:35 AM | Start to train weights for epoch 27
03/03 09:57:41 AM | Train: [ 28/160] Step 050/097 Loss 1.757 Prec@(1,3) (34.1%, 86.4%), ce_loss 1.979
03/03 09:57:45 AM | Train: [ 28/160] Step 097/097 Loss 1.775 Prec@(1,3) (33.4%, 86.0%), ce_loss 1.976
03/03 09:57:45 AM | _w_step_train: [ 28/160] Final Prec@1 33.4220% Time 9.76
03/03 09:57:46 AM | Valid: [ 28/160] Step 019/019 Loss 2.002 Prec@(1,3) (31.9%, 81.0%), ce_loss 1.977
03/03 09:57:46 AM | val: [ 28/160] Final Prec@1 31.9500% Time 1.70
03/03 09:57:46 AM | Start to train weights for epoch 28
03/03 09:57:52 AM | Train: [ 29/160] Step 050/097 Loss 1.736 Prec@(1,3) (35.4%, 86.7%), ce_loss 1.973
03/03 09:57:56 AM | Train: [ 29/160] Step 097/097 Loss 1.736 Prec@(1,3) (35.3%, 86.8%), ce_loss 1.970
03/03 09:57:56 AM | _w_step_train: [ 29/160] Final Prec@1 35.3260% Time 9.55
03/03 09:57:58 AM | Valid: [ 29/160] Step 019/019 Loss 1.814 Prec@(1,3) (34.7%, 84.7%), ce_loss 1.969
03/03 09:57:58 AM | val: [ 29/160] Final Prec@1 34.6800% Time 1.70
03/03 09:57:58 AM | Start to train weights for epoch 29
03/03 09:58:03 AM | Train: [ 30/160] Step 050/097 Loss 1.787 Prec@(1,3) (33.2%, 86.0%), ce_loss 1.966
03/03 09:58:07 AM | Train: [ 30/160] Step 097/097 Loss 1.752 Prec@(1,3) (34.6%, 86.7%), ce_loss 1.963
03/03 09:58:07 AM | _w_step_train: [ 30/160] Final Prec@1 34.5520% Time 9.74
03/03 09:58:09 AM | Valid: [ 30/160] Step 019/019 Loss 1.759 Prec@(1,3) (36.6%, 86.9%), ce_loss 1.962
03/03 09:58:09 AM | val: [ 30/160] Final Prec@1 36.5800% Time 1.65
03/03 09:58:09 AM | Start to train weights for epoch 30
03/03 09:58:15 AM | Train: [ 31/160] Step 050/097 Loss 1.698 Prec@(1,3) (36.3%, 88.0%), ce_loss 1.958
03/03 09:58:18 AM | Train: [ 31/160] Step 097/097 Loss 1.685 Prec@(1,3) (36.8%, 88.3%), ce_loss 1.954
03/03 09:58:18 AM | _w_step_train: [ 31/160] Final Prec@1 36.8060% Time 9.41
03/03 09:58:20 AM | Valid: [ 31/160] Step 019/019 Loss 1.721 Prec@(1,3) (37.1%, 87.4%), ce_loss 1.953
03/03 09:58:20 AM | val: [ 31/160] Final Prec@1 37.1500% Time 1.63
03/03 09:58:20 AM | Start to train weights for epoch 31
03/03 09:58:26 AM | Train: [ 32/160] Step 050/097 Loss 1.677 Prec@(1,3) (37.8%, 88.3%), ce_loss 1.949
03/03 09:58:30 AM | Train: [ 32/160] Step 097/097 Loss 1.676 Prec@(1,3) (37.9%, 88.3%), ce_loss 1.946
03/03 09:58:30 AM | _w_step_train: [ 32/160] Final Prec@1 37.9400% Time 9.69
03/03 09:58:31 AM | Valid: [ 32/160] Step 019/019 Loss 1.889 Prec@(1,3) (30.6%, 84.9%), ce_loss 1.945
03/03 09:58:31 AM | val: [ 32/160] Final Prec@1 30.5600% Time 1.72
03/03 09:58:31 AM | Start to train weights for epoch 32
03/03 09:58:37 AM | Train: [ 33/160] Step 050/097 Loss 1.697 Prec@(1,3) (37.1%, 87.8%), ce_loss 1.942
03/03 09:58:41 AM | Train: [ 33/160] Step 097/097 Loss 1.674 Prec@(1,3) (38.0%, 88.3%), ce_loss 1.938
03/03 09:58:41 AM | _w_step_train: [ 33/160] Final Prec@1 37.9740% Time 9.75
03/03 09:58:43 AM | Valid: [ 33/160] Step 019/019 Loss 2.008 Prec@(1,3) (33.3%, 82.0%), ce_loss 1.939
03/03 09:58:43 AM | val: [ 33/160] Final Prec@1 33.2500% Time 1.67
03/03 09:58:43 AM | Start to train weights for epoch 33
03/03 09:58:49 AM | Train: [ 34/160] Step 050/097 Loss 1.652 Prec@(1,3) (38.6%, 88.8%), ce_loss 1.935
03/03 09:58:52 AM | Train: [ 34/160] Step 097/097 Loss 1.638 Prec@(1,3) (39.2%, 89.2%), ce_loss 1.931
03/03 09:58:52 AM | _w_step_train: [ 34/160] Final Prec@1 39.2220% Time 9.53
03/03 09:58:54 AM | Valid: [ 34/160] Step 019/019 Loss 1.945 Prec@(1,3) (29.2%, 83.1%), ce_loss 1.931
03/03 09:58:54 AM | val: [ 34/160] Final Prec@1 29.2100% Time 1.77
03/03 09:58:54 AM | Start to train weights for epoch 34
03/03 09:59:00 AM | Train: [ 35/160] Step 050/097 Loss 1.734 Prec@(1,3) (35.8%, 87.1%), ce_loss 1.929
03/03 09:59:04 AM | Train: [ 35/160] Step 097/097 Loss 1.721 Prec@(1,3) (36.3%, 87.5%), ce_loss 1.926
03/03 09:59:04 AM | _w_step_train: [ 35/160] Final Prec@1 36.2900% Time 9.61
03/03 09:59:05 AM | Valid: [ 35/160] Step 019/019 Loss 2.145 Prec@(1,3) (29.3%, 82.4%), ce_loss 1.927
03/03 09:59:05 AM | val: [ 35/160] Final Prec@1 29.2700% Time 1.66
03/03 09:59:05 AM | Start to train weights for epoch 35
03/03 09:59:11 AM | Train: [ 36/160] Step 050/097 Loss 1.668 Prec@(1,3) (38.1%, 88.8%), ce_loss 1.924
03/03 09:59:15 AM | Train: [ 36/160] Step 097/097 Loss 1.673 Prec@(1,3) (37.8%, 88.5%), ce_loss 1.921
03/03 09:59:15 AM | _w_step_train: [ 36/160] Final Prec@1 37.8420% Time 9.65
03/03 09:59:17 AM | Valid: [ 36/160] Step 019/019 Loss 1.847 Prec@(1,3) (33.6%, 85.1%), ce_loss 1.921
03/03 09:59:17 AM | val: [ 36/160] Final Prec@1 33.6400% Time 1.62
03/03 09:59:17 AM | Start to train weights for epoch 36
03/03 09:59:22 AM | Train: [ 37/160] Step 050/097 Loss 1.632 Prec@(1,3) (39.9%, 89.3%), ce_loss 1.918
03/03 09:59:26 AM | Train: [ 37/160] Step 097/097 Loss 1.624 Prec@(1,3) (40.2%, 89.4%), ce_loss 1.914
03/03 09:59:26 AM | _w_step_train: [ 37/160] Final Prec@1 40.2200% Time 9.45
03/03 09:59:28 AM | Valid: [ 37/160] Step 019/019 Loss 1.727 Prec@(1,3) (36.6%, 87.9%), ce_loss 1.914
03/03 09:59:28 AM | val: [ 37/160] Final Prec@1 36.6000% Time 1.72
03/03 09:59:28 AM | Start to train weights for epoch 37
03/03 09:59:34 AM | Train: [ 38/160] Step 050/097 Loss 1.592 Prec@(1,3) (41.3%, 90.2%), ce_loss 1.910
03/03 09:59:37 AM | Train: [ 38/160] Step 097/097 Loss 1.646 Prec@(1,3) (39.2%, 89.1%), ce_loss 1.908
03/03 09:59:37 AM | _w_step_train: [ 38/160] Final Prec@1 39.2200% Time 9.57
03/03 09:59:39 AM | Valid: [ 38/160] Step 019/019 Loss 2.122 Prec@(1,3) (29.6%, 78.0%), ce_loss 1.909
03/03 09:59:39 AM | val: [ 38/160] Final Prec@1 29.5600% Time 1.67
03/03 09:59:39 AM | Start to train weights for epoch 38
03/03 09:59:45 AM | Train: [ 39/160] Step 050/097 Loss 1.640 Prec@(1,3) (39.2%, 89.0%), ce_loss 1.906
03/03 09:59:49 AM | Train: [ 39/160] Step 097/097 Loss 1.693 Prec@(1,3) (37.5%, 87.8%), ce_loss 1.904
03/03 09:59:49 AM | _w_step_train: [ 39/160] Final Prec@1 37.5440% Time 9.93
03/03 09:59:51 AM | Valid: [ 39/160] Step 019/019 Loss 1.695 Prec@(1,3) (38.2%, 87.1%), ce_loss 1.903
03/03 09:59:51 AM | val: [ 39/160] Final Prec@1 38.2500% Time 1.60
03/03 09:59:51 AM | Start to train weights for epoch 39
03/03 09:59:57 AM | Train: [ 40/160] Step 050/097 Loss 1.662 Prec@(1,3) (38.8%, 88.5%), ce_loss 1.900
03/03 10:00:00 AM | Train: [ 40/160] Step 097/097 Loss 1.631 Prec@(1,3) (40.2%, 89.1%), ce_loss 1.897
03/03 10:00:00 AM | _w_step_train: [ 40/160] Final Prec@1 40.1620% Time 9.67
03/03 10:00:02 AM | Valid: [ 40/160] Step 019/019 Loss 1.548 Prec@(1,3) (43.8%, 91.4%), ce_loss 1.896
03/03 10:00:02 AM | val: [ 40/160] Final Prec@1 43.8000% Time 1.72
03/03 10:00:02 AM | Start to train weights for epoch 40
03/03 10:00:08 AM | Train: [ 41/160] Step 050/097 Loss 1.597 Prec@(1,3) (41.6%, 89.9%), ce_loss 1.893
03/03 10:00:12 AM | Train: [ 41/160] Step 097/097 Loss 1.575 Prec@(1,3) (42.2%, 90.2%), ce_loss 1.889
03/03 10:00:12 AM | _w_step_train: [ 41/160] Final Prec@1 42.1860% Time 9.59
03/03 10:00:21 AM | Valid: [ 41/160] Step 019/019 Loss 1.601 Prec@(1,3) (41.8%, 89.6%), ce_loss 1.888
03/03 10:00:21 AM | val: [ 41/160] Final Prec@1 41.7800% Time 9.71
03/03 10:00:21 AM | Start to train weights for epoch 41
03/03 10:00:30 AM | Train: [ 42/160] Step 050/097 Loss 1.523 Prec@(1,3) (44.8%, 90.8%), ce_loss 1.884
03/03 10:00:34 AM | Train: [ 42/160] Step 097/097 Loss 1.524 Prec@(1,3) (44.3%, 91.0%), ce_loss 1.881
03/03 10:00:34 AM | _w_step_train: [ 42/160] Final Prec@1 44.2820% Time 12.13
03/03 10:00:35 AM | Valid: [ 42/160] Step 019/019 Loss 2.264 Prec@(1,3) (30.1%, 76.2%), ce_loss 1.882
03/03 10:00:35 AM | val: [ 42/160] Final Prec@1 30.1500% Time 1.60
03/03 10:00:35 AM | Start to train weights for epoch 42
03/03 10:00:41 AM | Train: [ 43/160] Step 050/097 Loss 1.598 Prec@(1,3) (41.3%, 89.7%), ce_loss 1.880
03/03 10:00:45 AM | Train: [ 43/160] Step 097/097 Loss 1.600 Prec@(1,3) (41.4%, 89.5%), ce_loss 1.877
03/03 10:00:45 AM | _w_step_train: [ 43/160] Final Prec@1 41.3620% Time 9.65
03/03 10:00:47 AM | Valid: [ 43/160] Step 019/019 Loss 1.669 Prec@(1,3) (39.8%, 88.1%), ce_loss 1.876
03/03 10:00:47 AM | val: [ 43/160] Final Prec@1 39.8000% Time 1.76
03/03 10:00:47 AM | Start to train weights for epoch 43
03/03 10:00:53 AM | Train: [ 44/160] Step 050/097 Loss 1.511 Prec@(1,3) (44.9%, 91.1%), ce_loss 1.873
03/03 10:00:56 AM | Train: [ 44/160] Step 097/097 Loss 1.511 Prec@(1,3) (44.9%, 91.1%), ce_loss 1.869
03/03 10:00:56 AM | _w_step_train: [ 44/160] Final Prec@1 44.8860% Time 9.67
03/03 10:00:58 AM | Valid: [ 44/160] Step 019/019 Loss 1.726 Prec@(1,3) (40.2%, 86.9%), ce_loss 1.869
03/03 10:00:58 AM | val: [ 44/160] Final Prec@1 40.1700% Time 1.67
03/03 10:00:58 AM | Start to train weights for epoch 44
03/03 10:01:04 AM | Train: [ 45/160] Step 050/097 Loss 1.511 Prec@(1,3) (44.4%, 90.9%), ce_loss 1.865
03/03 10:01:08 AM | Train: [ 45/160] Step 097/097 Loss 1.503 Prec@(1,3) (45.0%, 91.0%), ce_loss 1.862
03/03 10:01:08 AM | _w_step_train: [ 45/160] Final Prec@1 45.0500% Time 10.11
03/03 10:01:10 AM | Valid: [ 45/160] Step 019/019 Loss 3.408 Prec@(1,3) (19.6%, 61.1%), ce_loss 1.868
03/03 10:01:10 AM | val: [ 45/160] Final Prec@1 19.6200% Time 1.70
03/03 10:01:10 AM | Start to train weights for epoch 45
03/03 10:01:16 AM | Train: [ 46/160] Step 050/097 Loss 1.525 Prec@(1,3) (44.3%, 90.8%), ce_loss 1.864
03/03 10:01:19 AM | Train: [ 46/160] Step 097/097 Loss 1.560 Prec@(1,3) (42.8%, 90.2%), ce_loss 1.862
03/03 10:01:19 AM | _w_step_train: [ 46/160] Final Prec@1 42.8380% Time 9.70
03/03 10:01:21 AM | Valid: [ 46/160] Step 019/019 Loss 2.014 Prec@(1,3) (31.1%, 81.8%), ce_loss 1.863
03/03 10:01:21 AM | val: [ 46/160] Final Prec@1 31.1300% Time 1.55
03/03 10:01:21 AM | Start to train weights for epoch 46
03/03 10:01:27 AM | Train: [ 47/160] Step 050/097 Loss 1.548 Prec@(1,3) (43.4%, 90.4%), ce_loss 1.860
03/03 10:01:31 AM | Train: [ 47/160] Step 097/097 Loss 1.534 Prec@(1,3) (44.2%, 90.6%), ce_loss 1.857
03/03 10:01:31 AM | _w_step_train: [ 47/160] Final Prec@1 44.2400% Time 9.75
03/03 10:01:32 AM | Valid: [ 47/160] Step 019/019 Loss 2.466 Prec@(1,3) (31.8%, 75.0%), ce_loss 1.859
03/03 10:01:32 AM | val: [ 47/160] Final Prec@1 31.8300% Time 1.55
03/03 10:01:32 AM | Start to train weights for epoch 47
03/03 10:01:38 AM | Train: [ 48/160] Step 050/097 Loss 1.471 Prec@(1,3) (46.6%, 91.2%), ce_loss 1.855
03/03 10:01:42 AM | Train: [ 48/160] Step 097/097 Loss 1.467 Prec@(1,3) (46.9%, 91.4%), ce_loss 1.852
03/03 10:01:42 AM | _w_step_train: [ 48/160] Final Prec@1 46.9120% Time 9.79
03/03 10:01:44 AM | Valid: [ 48/160] Step 019/019 Loss 1.480 Prec@(1,3) (47.2%, 92.4%), ce_loss 1.851
03/03 10:01:44 AM | val: [ 48/160] Final Prec@1 47.2100% Time 1.63
03/03 10:01:44 AM | Start to train weights for epoch 48
03/03 10:01:50 AM | Train: [ 49/160] Step 050/097 Loss 1.436 Prec@(1,3) (48.1%, 92.1%), ce_loss 1.847
03/03 10:01:54 AM | Train: [ 49/160] Step 097/097 Loss 1.436 Prec@(1,3) (48.0%, 92.2%), ce_loss 1.844
03/03 10:01:54 AM | _w_step_train: [ 49/160] Final Prec@1 48.0420% Time 9.77
03/03 10:01:55 AM | Valid: [ 49/160] Step 019/019 Loss 1.632 Prec@(1,3) (43.4%, 91.5%), ce_loss 1.843
03/03 10:01:55 AM | val: [ 49/160] Final Prec@1 43.4000% Time 1.68
03/03 10:01:55 AM | Start to train weights for epoch 49
03/03 10:02:01 AM | Train: [ 50/160] Step 050/097 Loss 1.424 Prec@(1,3) (48.7%, 92.1%), ce_loss 1.839
03/03 10:02:05 AM | Train: [ 50/160] Step 097/097 Loss 1.435 Prec@(1,3) (48.1%, 92.0%), ce_loss 1.836
03/03 10:02:05 AM | _w_step_train: [ 50/160] Final Prec@1 48.1380% Time 9.58
03/03 10:02:07 AM | Valid: [ 50/160] Step 019/019 Loss 2.677 Prec@(1,3) (22.3%, 71.4%), ce_loss 1.839
03/03 10:02:07 AM | val: [ 50/160] Final Prec@1 22.2900% Time 1.72
03/03 10:02:07 AM | Start to train weights for epoch 50
03/03 10:02:13 AM | Train: [ 51/160] Step 050/097 Loss 1.431 Prec@(1,3) (48.0%, 92.3%), ce_loss 1.835
03/03 10:02:16 AM | Train: [ 51/160] Step 097/097 Loss 1.433 Prec@(1,3) (48.1%, 92.1%), ce_loss 1.832
03/03 10:02:16 AM | _w_step_train: [ 51/160] Final Prec@1 48.0720% Time 9.75
03/03 10:02:18 AM | Valid: [ 51/160] Step 019/019 Loss 1.596 Prec@(1,3) (43.3%, 91.6%), ce_loss 1.832
03/03 10:02:18 AM | val: [ 51/160] Final Prec@1 43.2800% Time 1.75
03/03 10:02:18 AM | Start to train weights for epoch 51
03/03 10:02:32 AM | Train: [ 52/160] Step 050/097 Loss 1.422 Prec@(1,3) (48.5%, 92.3%), ce_loss 1.828
03/03 10:02:36 AM | Train: [ 52/160] Step 097/097 Loss 1.422 Prec@(1,3) (48.5%, 92.3%), ce_loss 1.825
03/03 10:02:36 AM | _w_step_train: [ 52/160] Final Prec@1 48.5320% Time 17.75
03/03 10:02:37 AM | Valid: [ 52/160] Step 019/019 Loss 1.790 Prec@(1,3) (37.2%, 87.2%), ce_loss 1.825
03/03 10:02:37 AM | val: [ 52/160] Final Prec@1 37.2300% Time 1.69
03/03 10:02:37 AM | Start to train weights for epoch 52
03/03 10:02:43 AM | Train: [ 53/160] Step 050/097 Loss 1.414 Prec@(1,3) (48.9%, 92.5%), ce_loss 1.821
03/03 10:02:47 AM | Train: [ 53/160] Step 097/097 Loss 1.404 Prec@(1,3) (49.2%, 92.7%), ce_loss 1.818
03/03 10:02:47 AM | _w_step_train: [ 53/160] Final Prec@1 49.1640% Time 9.64
03/03 10:02:49 AM | Valid: [ 53/160] Step 019/019 Loss 1.463 Prec@(1,3) (48.6%, 92.1%), ce_loss 1.817
03/03 10:02:49 AM | val: [ 53/160] Final Prec@1 48.5600% Time 1.77
03/03 10:02:49 AM | Start to train weights for epoch 53
03/03 10:02:55 AM | Train: [ 54/160] Step 050/097 Loss 1.386 Prec@(1,3) (49.9%, 92.7%), ce_loss 1.814
03/03 10:02:59 AM | Train: [ 54/160] Step 097/097 Loss 1.387 Prec@(1,3) (49.7%, 92.9%), ce_loss 1.810
03/03 10:02:59 AM | _w_step_train: [ 54/160] Final Prec@1 49.7480% Time 9.72
03/03 10:03:00 AM | Valid: [ 54/160] Step 019/019 Loss 2.017 Prec@(1,3) (32.7%, 89.6%), ce_loss 1.811
03/03 10:03:00 AM | val: [ 54/160] Final Prec@1 32.6800% Time 1.64
03/03 10:03:00 AM | Start to train weights for epoch 54
03/03 10:03:06 AM | Train: [ 55/160] Step 050/097 Loss 1.372 Prec@(1,3) (49.9%, 93.1%), ce_loss 1.808
03/03 10:03:10 AM | Train: [ 55/160] Step 097/097 Loss 1.382 Prec@(1,3) (49.8%, 93.0%), ce_loss 1.805
03/03 10:03:10 AM | _w_step_train: [ 55/160] Final Prec@1 49.7580% Time 9.59
03/03 10:03:11 AM | Valid: [ 55/160] Step 019/019 Loss 1.583 Prec@(1,3) (43.7%, 90.1%), ce_loss 1.804
03/03 10:03:11 AM | val: [ 55/160] Final Prec@1 43.6500% Time 1.65
03/03 10:03:11 AM | Start to train weights for epoch 55
03/03 10:03:17 AM | Train: [ 56/160] Step 050/097 Loss 1.384 Prec@(1,3) (50.2%, 92.8%), ce_loss 1.801
03/03 10:03:21 AM | Train: [ 56/160] Step 097/097 Loss 1.380 Prec@(1,3) (50.0%, 92.9%), ce_loss 1.798
03/03 10:03:21 AM | _w_step_train: [ 56/160] Final Prec@1 50.0460% Time 9.51
03/03 10:03:23 AM | Valid: [ 56/160] Step 019/019 Loss 3.544 Prec@(1,3) (19.2%, 68.7%), ce_loss 1.803
03/03 10:03:23 AM | val: [ 56/160] Final Prec@1 19.1800% Time 1.62
03/03 10:03:23 AM | Start to train weights for epoch 56
03/03 10:03:29 AM | Train: [ 57/160] Step 050/097 Loss 1.382 Prec@(1,3) (50.0%, 93.0%), ce_loss 1.800
03/03 10:03:33 AM | Train: [ 57/160] Step 097/097 Loss 1.363 Prec@(1,3) (50.8%, 93.2%), ce_loss 1.796
03/03 10:03:33 AM | _w_step_train: [ 57/160] Final Prec@1 50.8160% Time 9.84
03/03 10:03:34 AM | Valid: [ 57/160] Step 019/019 Loss 1.436 Prec@(1,3) (48.5%, 92.5%), ce_loss 1.795
03/03 10:03:34 AM | val: [ 57/160] Final Prec@1 48.5300% Time 1.66
03/03 10:03:34 AM | Start to train weights for epoch 57
03/03 10:03:40 AM | Train: [ 58/160] Step 050/097 Loss 1.414 Prec@(1,3) (49.1%, 92.3%), ce_loss 1.792
03/03 10:03:44 AM | Train: [ 58/160] Step 097/097 Loss 1.410 Prec@(1,3) (49.1%, 92.5%), ce_loss 1.790
03/03 10:03:44 AM | _w_step_train: [ 58/160] Final Prec@1 49.1500% Time 9.56
03/03 10:03:45 AM | Valid: [ 58/160] Step 019/019 Loss 1.809 Prec@(1,3) (41.0%, 87.6%), ce_loss 1.790
03/03 10:03:45 AM | val: [ 58/160] Final Prec@1 41.0100% Time 1.68
03/03 10:03:45 AM | Start to train weights for epoch 58
03/03 10:03:52 AM | Train: [ 59/160] Step 050/097 Loss 1.405 Prec@(1,3) (49.3%, 92.5%), ce_loss 1.787
03/03 10:03:55 AM | Train: [ 59/160] Step 097/097 Loss 1.396 Prec@(1,3) (49.6%, 92.7%), ce_loss 1.784
03/03 10:03:55 AM | _w_step_train: [ 59/160] Final Prec@1 49.6240% Time 9.72
03/03 10:03:57 AM | Valid: [ 59/160] Step 019/019 Loss 1.534 Prec@(1,3) (44.3%, 92.6%), ce_loss 1.783
03/03 10:03:57 AM | val: [ 59/160] Final Prec@1 44.2700% Time 1.64
03/03 10:03:57 AM | Start to train weights for epoch 59
03/03 10:04:03 AM | Train: [ 60/160] Step 050/097 Loss 1.381 Prec@(1,3) (49.9%, 93.0%), ce_loss 1.781
03/03 10:04:07 AM | Train: [ 60/160] Step 097/097 Loss 1.385 Prec@(1,3) (50.0%, 92.7%), ce_loss 1.778
03/03 10:04:07 AM | _w_step_train: [ 60/160] Final Prec@1 50.0300% Time 9.77
03/03 10:04:08 AM | Valid: [ 60/160] Step 019/019 Loss 1.528 Prec@(1,3) (43.5%, 91.6%), ce_loss 1.777
03/03 10:04:08 AM | val: [ 60/160] Final Prec@1 43.5100% Time 1.70
03/03 10:04:08 AM | Start to train weights for epoch 60
03/03 10:04:14 AM | Train: [ 61/160] Step 050/097 Loss 1.367 Prec@(1,3) (50.8%, 93.2%), ce_loss 1.774
03/03 10:04:18 AM | Train: [ 61/160] Step 097/097 Loss 1.356 Prec@(1,3) (51.2%, 93.2%), ce_loss 1.771
03/03 10:04:18 AM | _w_step_train: [ 61/160] Final Prec@1 51.2040% Time 9.77
03/03 10:04:20 AM | Valid: [ 61/160] Step 019/019 Loss 1.613 Prec@(1,3) (45.8%, 89.7%), ce_loss 1.771
03/03 10:04:20 AM | val: [ 61/160] Final Prec@1 45.7900% Time 1.76
03/03 10:04:20 AM | Start to train weights for epoch 61
03/03 10:04:26 AM | Train: [ 62/160] Step 050/097 Loss 1.362 Prec@(1,3) (50.8%, 92.9%), ce_loss 1.768
03/03 10:04:30 AM | Train: [ 62/160] Step 097/097 Loss 1.348 Prec@(1,3) (51.5%, 93.0%), ce_loss 1.765
03/03 10:04:30 AM | _w_step_train: [ 62/160] Final Prec@1 51.4940% Time 9.78
03/03 10:04:31 AM | Valid: [ 62/160] Step 019/019 Loss 1.451 Prec@(1,3) (49.2%, 92.2%), ce_loss 1.765
03/03 10:04:31 AM | val: [ 62/160] Final Prec@1 49.2100% Time 1.67
03/03 10:04:31 AM | Start to train weights for epoch 62
03/03 10:04:37 AM | Train: [ 63/160] Step 050/097 Loss 1.325 Prec@(1,3) (52.3%, 93.4%), ce_loss 1.761
03/03 10:04:41 AM | Train: [ 63/160] Step 097/097 Loss 1.326 Prec@(1,3) (52.5%, 93.4%), ce_loss 1.759
03/03 10:04:41 AM | _w_step_train: [ 63/160] Final Prec@1 52.4560% Time 9.61
03/03 10:04:43 AM | Valid: [ 63/160] Step 019/019 Loss 2.005 Prec@(1,3) (37.6%, 86.5%), ce_loss 1.759
03/03 10:04:43 AM | val: [ 63/160] Final Prec@1 37.5600% Time 1.73
03/03 10:04:43 AM | Start to train weights for epoch 63
03/03 10:04:49 AM | Train: [ 64/160] Step 050/097 Loss 1.332 Prec@(1,3) (52.6%, 93.3%), ce_loss 1.756
03/03 10:04:53 AM | Train: [ 64/160] Step 097/097 Loss 1.326 Prec@(1,3) (52.7%, 93.4%), ce_loss 1.754
03/03 10:04:53 AM | _w_step_train: [ 64/160] Final Prec@1 52.7100% Time 10.18
03/03 10:04:54 AM | Valid: [ 64/160] Step 019/019 Loss 1.720 Prec@(1,3) (41.4%, 86.8%), ce_loss 1.754
03/03 10:04:54 AM | val: [ 64/160] Final Prec@1 41.4200% Time 1.64
03/03 10:04:54 AM | Start to train weights for epoch 64
03/03 10:05:01 AM | Train: [ 65/160] Step 050/097 Loss 1.292 Prec@(1,3) (54.1%, 93.9%), ce_loss 1.750
03/03 10:05:04 AM | Train: [ 65/160] Step 097/097 Loss 1.285 Prec@(1,3) (54.3%, 94.1%), ce_loss 1.748
03/03 10:05:04 AM | _w_step_train: [ 65/160] Final Prec@1 54.3460% Time 9.73
03/03 10:05:06 AM | Valid: [ 65/160] Step 019/019 Loss 1.503 Prec@(1,3) (49.0%, 90.6%), ce_loss 1.747
03/03 10:05:06 AM | val: [ 65/160] Final Prec@1 48.9800% Time 1.68
03/03 10:05:06 AM | Start to train weights for epoch 65
03/03 10:05:12 AM | Train: [ 66/160] Step 050/097 Loss 1.260 Prec@(1,3) (55.2%, 94.4%), ce_loss 1.744
03/03 10:05:15 AM | Train: [ 66/160] Step 097/097 Loss 1.256 Prec@(1,3) (55.3%, 94.4%), ce_loss 1.741
03/03 10:05:15 AM | _w_step_train: [ 66/160] Final Prec@1 55.2600% Time 9.58
03/03 10:05:17 AM | Valid: [ 66/160] Step 019/019 Loss 1.518 Prec@(1,3) (50.2%, 89.9%), ce_loss 1.740
03/03 10:05:17 AM | val: [ 66/160] Final Prec@1 50.2400% Time 1.64
03/03 10:05:17 AM | Start to train weights for epoch 66
03/03 10:05:23 AM | Train: [ 67/160] Step 050/097 Loss 1.255 Prec@(1,3) (55.3%, 94.4%), ce_loss 1.737
03/03 10:05:27 AM | Train: [ 67/160] Step 097/097 Loss 1.275 Prec@(1,3) (54.8%, 94.0%), ce_loss 1.734
03/03 10:05:27 AM | _w_step_train: [ 67/160] Final Prec@1 54.7800% Time 9.58
03/03 10:05:28 AM | Valid: [ 67/160] Step 019/019 Loss 1.334 Prec@(1,3) (52.9%, 94.0%), ce_loss 1.733
03/03 10:05:28 AM | val: [ 67/160] Final Prec@1 52.9300% Time 1.50
03/03 10:05:28 AM | Start to train weights for epoch 67
03/03 10:05:34 AM | Train: [ 68/160] Step 050/097 Loss 1.283 Prec@(1,3) (54.3%, 94.0%), ce_loss 1.730
03/03 10:05:38 AM | Train: [ 68/160] Step 097/097 Loss 1.279 Prec@(1,3) (54.7%, 93.9%), ce_loss 1.728
03/03 10:05:38 AM | _w_step_train: [ 68/160] Final Prec@1 54.6760% Time 9.72
03/03 10:05:40 AM | Valid: [ 68/160] Step 019/019 Loss 1.818 Prec@(1,3) (41.4%, 87.4%), ce_loss 1.728
03/03 10:05:40 AM | val: [ 68/160] Final Prec@1 41.3700% Time 2.09
03/03 10:05:40 AM | Start to train weights for epoch 68
03/03 10:05:46 AM | Train: [ 69/160] Step 050/097 Loss 1.273 Prec@(1,3) (54.9%, 93.9%), ce_loss 1.725
03/03 10:05:50 AM | Train: [ 69/160] Step 097/097 Loss 1.286 Prec@(1,3) (54.5%, 93.8%), ce_loss 1.723
03/03 10:05:50 AM | _w_step_train: [ 69/160] Final Prec@1 54.5040% Time 9.85
03/03 10:05:52 AM | Valid: [ 69/160] Step 019/019 Loss 2.033 Prec@(1,3) (38.7%, 83.6%), ce_loss 1.723
03/03 10:05:52 AM | val: [ 69/160] Final Prec@1 38.6700% Time 1.73
03/03 10:05:52 AM | Start to train weights for epoch 69
03/03 10:05:58 AM | Train: [ 70/160] Step 050/097 Loss 1.320 Prec@(1,3) (53.0%, 93.5%), ce_loss 1.721
03/03 10:06:02 AM | Train: [ 70/160] Step 097/097 Loss 1.312 Prec@(1,3) (53.2%, 93.6%), ce_loss 1.719
03/03 10:06:02 AM | _w_step_train: [ 70/160] Final Prec@1 53.2260% Time 10.12
03/03 10:06:03 AM | Valid: [ 70/160] Step 019/019 Loss 2.061 Prec@(1,3) (36.1%, 83.6%), ce_loss 1.719
03/03 10:06:03 AM | val: [ 70/160] Final Prec@1 36.1300% Time 1.69
03/03 10:06:03 AM | Start to train weights for epoch 70
03/03 10:06:09 AM | Train: [ 71/160] Step 050/097 Loss 1.255 Prec@(1,3) (55.0%, 94.5%), ce_loss 1.716
03/03 10:06:13 AM | Train: [ 71/160] Step 097/097 Loss 1.283 Prec@(1,3) (54.1%, 94.0%), ce_loss 1.714
03/03 10:06:13 AM | _w_step_train: [ 71/160] Final Prec@1 54.1380% Time 9.74
03/03 10:06:15 AM | Valid: [ 71/160] Step 019/019 Loss 1.645 Prec@(1,3) (44.3%, 90.5%), ce_loss 1.714
03/03 10:06:15 AM | val: [ 71/160] Final Prec@1 44.2600% Time 1.71
03/03 10:06:15 AM | Start to train weights for epoch 71
03/03 10:06:21 AM | Train: [ 72/160] Step 050/097 Loss 1.326 Prec@(1,3) (53.0%, 93.1%), ce_loss 1.712
03/03 10:06:24 AM | Train: [ 72/160] Step 097/097 Loss 1.297 Prec@(1,3) (54.1%, 93.5%), ce_loss 1.709
03/03 10:06:24 AM | _w_step_train: [ 72/160] Final Prec@1 54.0900% Time 9.48
03/03 10:06:26 AM | Valid: [ 72/160] Step 019/019 Loss 2.394 Prec@(1,3) (31.9%, 90.3%), ce_loss 1.711
03/03 10:06:26 AM | val: [ 72/160] Final Prec@1 31.8700% Time 1.55
03/03 10:06:26 AM | Start to train weights for epoch 72
03/03 10:06:31 AM | Train: [ 73/160] Step 050/097 Loss 1.246 Prec@(1,3) (55.7%, 94.1%), ce_loss 1.708
03/03 10:06:35 AM | Train: [ 73/160] Step 097/097 Loss 1.238 Prec@(1,3) (56.1%, 94.3%), ce_loss 1.705
03/03 10:06:35 AM | _w_step_train: [ 73/160] Final Prec@1 56.0880% Time 9.27
03/03 10:06:37 AM | Valid: [ 73/160] Step 019/019 Loss 1.465 Prec@(1,3) (49.9%, 92.9%), ce_loss 1.705
03/03 10:06:37 AM | val: [ 73/160] Final Prec@1 49.8900% Time 1.56
03/03 10:06:37 AM | Start to train weights for epoch 73
03/03 10:06:42 AM | Train: [ 74/160] Step 050/097 Loss 1.221 Prec@(1,3) (56.9%, 94.6%), ce_loss 1.702
03/03 10:06:46 AM | Train: [ 74/160] Step 097/097 Loss 1.209 Prec@(1,3) (57.3%, 94.7%), ce_loss 1.699
03/03 10:06:46 AM | _w_step_train: [ 74/160] Final Prec@1 57.3080% Time 9.29
03/03 10:06:48 AM | Valid: [ 74/160] Step 019/019 Loss 1.484 Prec@(1,3) (52.6%, 92.3%), ce_loss 1.699
03/03 10:06:48 AM | val: [ 74/160] Final Prec@1 52.6200% Time 1.55
03/03 10:06:48 AM | Start to train weights for epoch 74
03/03 10:06:53 AM | Train: [ 75/160] Step 050/097 Loss 1.160 Prec@(1,3) (58.9%, 95.1%), ce_loss 1.696
03/03 10:06:57 AM | Train: [ 75/160] Step 097/097 Loss 1.160 Prec@(1,3) (59.0%, 95.2%), ce_loss 1.693
03/03 10:06:57 AM | _w_step_train: [ 75/160] Final Prec@1 59.0100% Time 9.25
03/03 10:06:58 AM | Valid: [ 75/160] Step 019/019 Loss 1.340 Prec@(1,3) (52.8%, 95.6%), ce_loss 1.692
03/03 10:06:58 AM | val: [ 75/160] Final Prec@1 52.7800% Time 1.53
03/03 10:06:58 AM | Start to train weights for epoch 75
03/03 10:07:04 AM | Train: [ 76/160] Step 050/097 Loss 1.203 Prec@(1,3) (57.3%, 94.7%), ce_loss 1.689
03/03 10:07:08 AM | Train: [ 76/160] Step 097/097 Loss 1.203 Prec@(1,3) (57.4%, 94.7%), ce_loss 1.687
03/03 10:07:08 AM | _w_step_train: [ 76/160] Final Prec@1 57.4000% Time 9.19
03/03 10:07:09 AM | Valid: [ 76/160] Step 019/019 Loss 1.396 Prec@(1,3) (52.7%, 91.7%), ce_loss 1.686
03/03 10:07:09 AM | val: [ 76/160] Final Prec@1 52.7400% Time 1.56
03/03 10:07:09 AM | Start to train weights for epoch 76
03/03 10:07:15 AM | Train: [ 77/160] Step 050/097 Loss 1.171 Prec@(1,3) (58.8%, 95.0%), ce_loss 1.683
03/03 10:07:19 AM | Train: [ 77/160] Step 097/097 Loss 1.171 Prec@(1,3) (58.8%, 95.1%), ce_loss 1.680
03/03 10:07:19 AM | _w_step_train: [ 77/160] Final Prec@1 58.7860% Time 9.39
03/03 10:07:20 AM | Valid: [ 77/160] Step 019/019 Loss 1.210 Prec@(1,3) (57.9%, 95.2%), ce_loss 1.679
03/03 10:07:20 AM | val: [ 77/160] Final Prec@1 57.9300% Time 1.56
03/03 10:07:20 AM | Start to train weights for epoch 77
03/03 10:07:26 AM | Train: [ 78/160] Step 050/097 Loss 1.182 Prec@(1,3) (58.3%, 95.1%), ce_loss 1.677
03/03 10:07:29 AM | Train: [ 78/160] Step 097/097 Loss 1.215 Prec@(1,3) (57.1%, 94.7%), ce_loss 1.674
03/03 10:07:29 AM | _w_step_train: [ 78/160] Final Prec@1 57.1260% Time 9.28
03/03 10:07:31 AM | Valid: [ 78/160] Step 019/019 Loss 1.242 Prec@(1,3) (56.6%, 95.3%), ce_loss 1.673
03/03 10:07:31 AM | val: [ 78/160] Final Prec@1 56.5800% Time 1.65
03/03 10:07:31 AM | Start to train weights for epoch 78
03/03 10:07:37 AM | Train: [ 79/160] Step 050/097 Loss 1.293 Prec@(1,3) (54.7%, 93.7%), ce_loss 1.671
03/03 10:07:40 AM | Train: [ 79/160] Step 097/097 Loss 1.336 Prec@(1,3) (52.8%, 93.2%), ce_loss 1.670
03/03 10:07:40 AM | _w_step_train: [ 79/160] Final Prec@1 52.8280% Time 9.41
03/03 10:07:42 AM | Valid: [ 79/160] Step 019/019 Loss 1.444 Prec@(1,3) (49.8%, 92.2%), ce_loss 1.669
03/03 10:07:42 AM | val: [ 79/160] Final Prec@1 49.7600% Time 1.53
03/03 10:07:42 AM | Start to train weights for epoch 79
03/03 10:07:48 AM | Train: [ 80/160] Step 050/097 Loss 1.455 Prec@(1,3) (48.1%, 91.4%), ce_loss 1.668
03/03 10:07:51 AM | Train: [ 80/160] Step 097/097 Loss 1.425 Prec@(1,3) (49.2%, 92.0%), ce_loss 1.667
03/03 10:07:51 AM | _w_step_train: [ 80/160] Final Prec@1 49.2000% Time 9.42
03/03 10:07:53 AM | Valid: [ 80/160] Step 019/019 Loss 1.667 Prec@(1,3) (43.8%, 92.5%), ce_loss 1.667
03/03 10:07:53 AM | val: [ 80/160] Final Prec@1 43.8500% Time 1.55
03/03 10:07:53 AM | Start to train weights for epoch 80
03/03 10:07:59 AM | Train: [ 81/160] Step 050/097 Loss 1.523 Prec@(1,3) (45.2%, 90.5%), ce_loss 1.666
03/03 10:08:02 AM | Train: [ 81/160] Step 097/097 Loss 1.498 Prec@(1,3) (46.2%, 90.9%), ce_loss 1.665
03/03 10:08:02 AM | _w_step_train: [ 81/160] Final Prec@1 46.2220% Time 9.40
03/03 10:08:04 AM | Valid: [ 81/160] Step 019/019 Loss 1.701 Prec@(1,3) (42.0%, 90.0%), ce_loss 1.665
03/03 10:08:04 AM | val: [ 81/160] Final Prec@1 42.0200% Time 1.71
03/03 10:08:04 AM | Start to train weights for epoch 81
03/03 10:08:10 AM | Train: [ 82/160] Step 050/097 Loss 1.392 Prec@(1,3) (50.5%, 92.7%), ce_loss 1.664
03/03 10:08:13 AM | Train: [ 82/160] Step 097/097 Loss 1.398 Prec@(1,3) (50.5%, 92.4%), ce_loss 1.662
03/03 10:08:13 AM | _w_step_train: [ 82/160] Final Prec@1 50.5440% Time 9.35
03/03 10:08:15 AM | Valid: [ 82/160] Step 019/019 Loss 1.458 Prec@(1,3) (49.4%, 90.4%), ce_loss 1.662
03/03 10:08:15 AM | val: [ 82/160] Final Prec@1 49.3900% Time 1.57
03/03 10:08:15 AM | Start to train weights for epoch 82
03/03 10:08:21 AM | Train: [ 83/160] Step 050/097 Loss 1.415 Prec@(1,3) (49.8%, 91.8%), ce_loss 1.661
03/03 10:08:24 AM | Train: [ 83/160] Step 097/097 Loss 1.420 Prec@(1,3) (49.6%, 91.9%), ce_loss 1.660
03/03 10:08:24 AM | _w_step_train: [ 83/160] Final Prec@1 49.6140% Time 9.45
03/03 10:08:26 AM | Valid: [ 83/160] Step 019/019 Loss 1.721 Prec@(1,3) (41.4%, 89.7%), ce_loss 1.660
03/03 10:08:26 AM | val: [ 83/160] Final Prec@1 41.4000% Time 1.61
03/03 10:08:26 AM | Start to train weights for epoch 83
03/03 10:08:32 AM | Train: [ 84/160] Step 050/097 Loss 1.410 Prec@(1,3) (49.8%, 92.3%), ce_loss 1.658
03/03 10:08:35 AM | Train: [ 84/160] Step 097/097 Loss 1.394 Prec@(1,3) (50.3%, 92.3%), ce_loss 1.657
03/03 10:08:35 AM | _w_step_train: [ 84/160] Final Prec@1 50.3120% Time 9.35
03/03 10:08:37 AM | Valid: [ 84/160] Step 019/019 Loss 1.478 Prec@(1,3) (49.4%, 90.8%), ce_loss 1.657
03/03 10:08:37 AM | val: [ 84/160] Final Prec@1 49.3900% Time 1.56
03/03 10:08:37 AM | Start to train weights for epoch 84
03/03 10:08:43 AM | Train: [ 85/160] Step 050/097 Loss 1.371 Prec@(1,3) (50.9%, 92.7%), ce_loss 1.655
03/03 10:08:46 AM | Train: [ 85/160] Step 097/097 Loss 1.386 Prec@(1,3) (50.5%, 92.4%), ce_loss 1.654
03/03 10:08:46 AM | _w_step_train: [ 85/160] Final Prec@1 50.4920% Time 9.36
03/03 10:08:48 AM | Valid: [ 85/160] Step 019/019 Loss 1.532 Prec@(1,3) (47.8%, 92.3%), ce_loss 1.654
03/03 10:08:48 AM | val: [ 85/160] Final Prec@1 47.7700% Time 1.54
03/03 10:08:48 AM | Start to train weights for epoch 85
03/03 10:08:54 AM | Train: [ 86/160] Step 050/097 Loss 1.371 Prec@(1,3) (50.8%, 92.9%), ce_loss 1.652
03/03 10:08:57 AM | Train: [ 86/160] Step 097/097 Loss 1.370 Prec@(1,3) (51.0%, 92.8%), ce_loss 1.651
03/03 10:08:57 AM | _w_step_train: [ 86/160] Final Prec@1 51.0080% Time 9.21
03/03 10:08:59 AM | Valid: [ 86/160] Step 019/019 Loss 1.248 Prec@(1,3) (55.5%, 94.4%), ce_loss 1.650
03/03 10:08:59 AM | val: [ 86/160] Final Prec@1 55.5100% Time 1.53
03/03 10:08:59 AM | Start to train weights for epoch 86
03/03 10:09:04 AM | Train: [ 87/160] Step 050/097 Loss 1.336 Prec@(1,3) (52.4%, 93.2%), ce_loss 1.649
03/03 10:09:08 AM | Train: [ 87/160] Step 097/097 Loss 1.333 Prec@(1,3) (52.6%, 93.2%), ce_loss 1.647
03/03 10:09:08 AM | _w_step_train: [ 87/160] Final Prec@1 52.5900% Time 9.39
03/03 10:09:10 AM | Valid: [ 87/160] Step 019/019 Loss 1.226 Prec@(1,3) (56.4%, 95.0%), ce_loss 1.646
03/03 10:09:10 AM | val: [ 87/160] Final Prec@1 56.4400% Time 1.53
03/03 10:09:10 AM | Start to train weights for epoch 87
03/03 10:09:15 AM | Train: [ 88/160] Step 050/097 Loss 1.325 Prec@(1,3) (53.0%, 93.4%), ce_loss 1.645
03/03 10:09:19 AM | Train: [ 88/160] Step 097/097 Loss 1.323 Prec@(1,3) (53.0%, 93.4%), ce_loss 1.643
03/03 10:09:19 AM | _w_step_train: [ 88/160] Final Prec@1 52.9740% Time 9.37
03/03 10:09:21 AM | Valid: [ 88/160] Step 019/019 Loss 1.319 Prec@(1,3) (53.9%, 94.4%), ce_loss 1.643
03/03 10:09:21 AM | val: [ 88/160] Final Prec@1 53.8700% Time 1.57
03/03 10:09:21 AM | Start to train weights for epoch 88
03/03 10:09:26 AM | Train: [ 89/160] Step 050/097 Loss 1.322 Prec@(1,3) (53.1%, 93.2%), ce_loss 1.641
03/03 10:09:30 AM | Train: [ 89/160] Step 097/097 Loss 1.323 Prec@(1,3) (53.2%, 93.3%), ce_loss 1.640
03/03 10:09:30 AM | _w_step_train: [ 89/160] Final Prec@1 53.1900% Time 9.45
03/03 10:09:32 AM | Valid: [ 89/160] Step 019/019 Loss 1.271 Prec@(1,3) (55.2%, 94.3%), ce_loss 1.639
03/03 10:09:32 AM | val: [ 89/160] Final Prec@1 55.2300% Time 1.71
03/03 10:09:32 AM | Start to train weights for epoch 89
03/03 10:09:38 AM | Train: [ 90/160] Step 050/097 Loss 1.332 Prec@(1,3) (52.3%, 93.1%), ce_loss 1.638
03/03 10:09:41 AM | Train: [ 90/160] Step 097/097 Loss 1.324 Prec@(1,3) (52.7%, 93.3%), ce_loss 1.636
03/03 10:09:41 AM | _w_step_train: [ 90/160] Final Prec@1 52.6900% Time 9.55
03/03 10:09:43 AM | Valid: [ 90/160] Step 019/019 Loss 1.335 Prec@(1,3) (52.6%, 93.7%), ce_loss 1.636
03/03 10:09:43 AM | val: [ 90/160] Final Prec@1 52.5700% Time 1.63
03/03 10:09:43 AM | Start to train weights for epoch 90
03/03 10:09:49 AM | Train: [ 91/160] Step 050/097 Loss 1.317 Prec@(1,3) (53.1%, 93.4%), ce_loss 1.634
03/03 10:09:52 AM | Train: [ 91/160] Step 097/097 Loss 1.324 Prec@(1,3) (52.7%, 93.4%), ce_loss 1.633
03/03 10:09:52 AM | _w_step_train: [ 91/160] Final Prec@1 52.7120% Time 9.40
03/03 10:09:54 AM | Valid: [ 91/160] Step 019/019 Loss 1.220 Prec@(1,3) (56.0%, 94.6%), ce_loss 1.632
03/03 10:09:54 AM | val: [ 91/160] Final Prec@1 56.0000% Time 1.71
03/03 10:09:54 AM | Start to train weights for epoch 91
03/03 10:10:00 AM | Train: [ 92/160] Step 050/097 Loss 1.331 Prec@(1,3) (53.0%, 93.3%), ce_loss 1.631
03/03 10:10:03 AM | Train: [ 92/160] Step 097/097 Loss 1.331 Prec@(1,3) (52.9%, 93.2%), ce_loss 1.629
03/03 10:10:03 AM | _w_step_train: [ 92/160] Final Prec@1 52.8720% Time 9.44
03/03 10:10:05 AM | Valid: [ 92/160] Step 019/019 Loss 1.254 Prec@(1,3) (56.2%, 94.3%), ce_loss 1.629
03/03 10:10:05 AM | val: [ 92/160] Final Prec@1 56.1500% Time 1.85
03/03 10:10:05 AM | Start to train weights for epoch 92
03/03 10:10:11 AM | Train: [ 93/160] Step 050/097 Loss 1.345 Prec@(1,3) (52.2%, 92.8%), ce_loss 1.627
03/03 10:10:15 AM | Train: [ 93/160] Step 097/097 Loss 1.350 Prec@(1,3) (52.0%, 92.8%), ce_loss 1.626
03/03 10:10:15 AM | _w_step_train: [ 93/160] Final Prec@1 51.9800% Time 9.35
03/03 10:10:16 AM | Valid: [ 93/160] Step 019/019 Loss 1.278 Prec@(1,3) (54.8%, 93.8%), ce_loss 1.625
03/03 10:10:16 AM | val: [ 93/160] Final Prec@1 54.8000% Time 1.58
03/03 10:10:16 AM | Start to train weights for epoch 93
03/03 10:10:22 AM | Train: [ 94/160] Step 050/097 Loss 1.357 Prec@(1,3) (51.9%, 92.8%), ce_loss 1.624
03/03 10:10:26 AM | Train: [ 94/160] Step 097/097 Loss 1.361 Prec@(1,3) (51.7%, 92.8%), ce_loss 1.623
03/03 10:10:26 AM | _w_step_train: [ 94/160] Final Prec@1 51.6720% Time 9.38
03/03 10:10:27 AM | Valid: [ 94/160] Step 019/019 Loss 1.300 Prec@(1,3) (54.2%, 93.6%), ce_loss 1.623
03/03 10:10:27 AM | val: [ 94/160] Final Prec@1 54.2300% Time 1.57
03/03 10:10:27 AM | Start to train weights for epoch 94
03/03 10:10:33 AM | Train: [ 95/160] Step 050/097 Loss 1.393 Prec@(1,3) (50.7%, 92.2%), ce_loss 1.621
03/03 10:10:37 AM | Train: [ 95/160] Step 097/097 Loss 1.406 Prec@(1,3) (50.0%, 92.0%), ce_loss 1.621
03/03 10:10:37 AM | _w_step_train: [ 95/160] Final Prec@1 50.0440% Time 9.54
03/03 10:10:38 AM | Valid: [ 95/160] Step 019/019 Loss 1.374 Prec@(1,3) (51.1%, 93.9%), ce_loss 1.620
03/03 10:10:38 AM | val: [ 95/160] Final Prec@1 51.1200% Time 1.49
03/03 10:10:38 AM | Start to train weights for epoch 95
03/03 10:10:44 AM | Train: [ 96/160] Step 050/097 Loss 1.396 Prec@(1,3) (50.0%, 92.2%), ce_loss 1.619
03/03 10:10:48 AM | Train: [ 96/160] Step 097/097 Loss 1.399 Prec@(1,3) (50.2%, 92.1%), ce_loss 1.618
03/03 10:10:48 AM | _w_step_train: [ 96/160] Final Prec@1 50.1780% Time 9.29
03/03 10:10:49 AM | Valid: [ 96/160] Step 019/019 Loss 1.481 Prec@(1,3) (48.2%, 92.8%), ce_loss 1.618
03/03 10:10:49 AM | val: [ 96/160] Final Prec@1 48.2100% Time 1.64
03/03 10:10:49 AM | Start to train weights for epoch 96
03/03 10:10:55 AM | Train: [ 97/160] Step 050/097 Loss 1.400 Prec@(1,3) (50.1%, 92.3%), ce_loss 1.617
03/03 10:10:59 AM | Train: [ 97/160] Step 097/097 Loss 1.407 Prec@(1,3) (50.0%, 92.1%), ce_loss 1.616
03/03 10:10:59 AM | _w_step_train: [ 97/160] Final Prec@1 49.9520% Time 9.53
03/03 10:11:00 AM | Valid: [ 97/160] Step 019/019 Loss 1.311 Prec@(1,3) (53.7%, 93.4%), ce_loss 1.616
03/03 10:11:00 AM | val: [ 97/160] Final Prec@1 53.6900% Time 1.58
03/03 10:11:00 AM | Start to train weights for epoch 97
03/03 10:11:06 AM | Train: [ 98/160] Step 050/097 Loss 1.416 Prec@(1,3) (49.4%, 91.9%), ce_loss 1.615
03/03 10:11:10 AM | Train: [ 98/160] Step 097/097 Loss 1.421 Prec@(1,3) (49.3%, 91.8%), ce_loss 1.614
03/03 10:11:10 AM | _w_step_train: [ 98/160] Final Prec@1 49.3240% Time 9.34
03/03 10:11:11 AM | Valid: [ 98/160] Step 019/019 Loss 1.347 Prec@(1,3) (52.4%, 93.3%), ce_loss 1.614
03/03 10:11:11 AM | val: [ 98/160] Final Prec@1 52.4100% Time 1.63
03/03 10:11:11 AM | Start to train weights for epoch 98
03/03 10:11:17 AM | Train: [ 99/160] Step 050/097 Loss 1.420 Prec@(1,3) (49.6%, 91.8%), ce_loss 1.613
03/03 10:11:21 AM | Train: [ 99/160] Step 097/097 Loss 1.420 Prec@(1,3) (49.5%, 91.9%), ce_loss 1.612
03/03 10:11:21 AM | _w_step_train: [ 99/160] Final Prec@1 49.4540% Time 9.41
03/03 10:11:22 AM | Valid: [ 99/160] Step 019/019 Loss 1.357 Prec@(1,3) (52.1%, 92.5%), ce_loss 1.612
03/03 10:11:22 AM | val: [ 99/160] Final Prec@1 52.1100% Time 1.55
03/03 10:11:22 AM | Start to train weights for epoch 99
03/03 10:11:28 AM | Train: [100/160] Step 050/097 Loss 1.429 Prec@(1,3) (49.4%, 91.6%), ce_loss 1.611
03/03 10:11:32 AM | Train: [100/160] Step 097/097 Loss 1.444 Prec@(1,3) (48.7%, 91.4%), ce_loss 1.610
03/03 10:11:32 AM | _w_step_train: [100/160] Final Prec@1 48.6900% Time 9.42
03/03 10:11:33 AM | Valid: [100/160] Step 019/019 Loss 1.371 Prec@(1,3) (51.9%, 92.8%), ce_loss 1.610
03/03 10:11:33 AM | val: [100/160] Final Prec@1 51.8800% Time 1.60
03/03 10:11:33 AM | Start to train weights for epoch 100
03/03 10:11:39 AM | Train: [101/160] Step 050/097 Loss 1.456 Prec@(1,3) (48.5%, 91.0%), ce_loss 1.609
03/03 10:11:42 AM | Train: [101/160] Step 097/097 Loss 1.454 Prec@(1,3) (48.4%, 91.2%), ce_loss 1.608
03/03 10:11:42 AM | _w_step_train: [101/160] Final Prec@1 48.3880% Time 9.19
03/03 10:11:44 AM | Valid: [101/160] Step 019/019 Loss 1.363 Prec@(1,3) (51.8%, 92.5%), ce_loss 1.608
03/03 10:11:44 AM | val: [101/160] Final Prec@1 51.8200% Time 1.57
03/03 10:11:44 AM | Start to train weights for epoch 101
03/03 10:11:50 AM | Train: [102/160] Step 050/097 Loss 1.461 Prec@(1,3) (48.1%, 91.2%), ce_loss 1.607
03/03 10:11:53 AM | Train: [102/160] Step 097/097 Loss 1.470 Prec@(1,3) (47.8%, 90.9%), ce_loss 1.607
03/03 10:11:53 AM | _w_step_train: [102/160] Final Prec@1 47.8420% Time 9.38
03/03 10:11:55 AM | Valid: [102/160] Step 019/019 Loss 1.462 Prec@(1,3) (47.7%, 91.6%), ce_loss 1.607
03/03 10:11:55 AM | val: [102/160] Final Prec@1 47.7000% Time 1.62
03/03 10:11:55 AM | Start to train weights for epoch 102
03/03 10:12:01 AM | Train: [103/160] Step 050/097 Loss 1.488 Prec@(1,3) (47.3%, 90.9%), ce_loss 1.606
03/03 10:12:04 AM | Train: [103/160] Step 097/097 Loss 1.496 Prec@(1,3) (47.1%, 90.7%), ce_loss 1.606
03/03 10:12:04 AM | _w_step_train: [103/160] Final Prec@1 47.0520% Time 9.22
03/03 10:12:06 AM | Valid: [103/160] Step 019/019 Loss 1.532 Prec@(1,3) (46.8%, 91.6%), ce_loss 1.606
03/03 10:12:06 AM | val: [103/160] Final Prec@1 46.8100% Time 1.69
03/03 10:12:06 AM | Start to train weights for epoch 103
03/03 10:12:11 AM | Train: [104/160] Step 050/097 Loss 1.509 Prec@(1,3) (46.4%, 90.5%), ce_loss 1.605
03/03 10:12:15 AM | Train: [104/160] Step 097/097 Loss 1.512 Prec@(1,3) (46.3%, 90.3%), ce_loss 1.605
03/03 10:12:15 AM | _w_step_train: [104/160] Final Prec@1 46.2820% Time 9.17
03/03 10:12:17 AM | Valid: [104/160] Step 019/019 Loss 1.359 Prec@(1,3) (51.5%, 92.8%), ce_loss 1.605
03/03 10:12:17 AM | val: [104/160] Final Prec@1 51.5200% Time 1.56
03/03 10:12:17 AM | Start to train weights for epoch 104
03/03 10:12:22 AM | Train: [105/160] Step 050/097 Loss 1.506 Prec@(1,3) (46.8%, 90.2%), ce_loss 1.604
03/03 10:12:26 AM | Train: [105/160] Step 097/097 Loss 1.513 Prec@(1,3) (46.5%, 90.2%), ce_loss 1.604
03/03 10:12:26 AM | _w_step_train: [105/160] Final Prec@1 46.4720% Time 9.34
03/03 10:12:28 AM | Valid: [105/160] Step 019/019 Loss 1.489 Prec@(1,3) (48.1%, 90.9%), ce_loss 1.604
03/03 10:12:28 AM | val: [105/160] Final Prec@1 48.0800% Time 1.69
03/03 10:12:28 AM | Start to train weights for epoch 105
03/03 10:12:33 AM | Train: [106/160] Step 050/097 Loss 1.530 Prec@(1,3) (45.8%, 89.8%), ce_loss 1.603
03/03 10:12:37 AM | Train: [106/160] Step 097/097 Loss 1.530 Prec@(1,3) (45.8%, 89.9%), ce_loss 1.603
03/03 10:12:37 AM | _w_step_train: [106/160] Final Prec@1 45.7800% Time 9.34
03/03 10:12:39 AM | Valid: [106/160] Step 019/019 Loss 1.431 Prec@(1,3) (49.6%, 92.0%), ce_loss 1.603
03/03 10:12:39 AM | val: [106/160] Final Prec@1 49.5800% Time 1.55
03/03 10:12:39 AM | Start to train weights for epoch 106
03/03 10:12:44 AM | Train: [107/160] Step 050/097 Loss 1.550 Prec@(1,3) (45.3%, 89.6%), ce_loss 1.603
03/03 10:12:48 AM | Train: [107/160] Step 097/097 Loss 1.555 Prec@(1,3) (45.1%, 89.5%), ce_loss 1.602
03/03 10:12:48 AM | _w_step_train: [107/160] Final Prec@1 45.0860% Time 9.23
03/03 10:12:49 AM | Valid: [107/160] Step 019/019 Loss 1.456 Prec@(1,3) (48.4%, 91.1%), ce_loss 1.602
03/03 10:12:49 AM | val: [107/160] Final Prec@1 48.3900% Time 1.57
03/03 10:12:49 AM | Start to train weights for epoch 107
03/03 10:12:55 AM | Train: [108/160] Step 050/097 Loss 1.550 Prec@(1,3) (44.9%, 89.6%), ce_loss 1.602
03/03 10:12:59 AM | Train: [108/160] Step 097/097 Loss 1.554 Prec@(1,3) (44.8%, 89.6%), ce_loss 1.602
03/03 10:12:59 AM | _w_step_train: [108/160] Final Prec@1 44.7500% Time 9.42
03/03 10:13:00 AM | Valid: [108/160] Step 019/019 Loss 1.452 Prec@(1,3) (49.0%, 91.7%), ce_loss 1.602
03/03 10:13:00 AM | val: [108/160] Final Prec@1 48.9700% Time 1.57
03/03 10:13:00 AM | Start to train weights for epoch 108
03/03 10:13:06 AM | Train: [109/160] Step 050/097 Loss 1.570 Prec@(1,3) (44.8%, 89.1%), ce_loss 1.601
03/03 10:13:10 AM | Train: [109/160] Step 097/097 Loss 1.568 Prec@(1,3) (44.7%, 89.1%), ce_loss 1.601
03/03 10:13:10 AM | _w_step_train: [109/160] Final Prec@1 44.6620% Time 9.39
03/03 10:13:11 AM | Valid: [109/160] Step 019/019 Loss 1.515 Prec@(1,3) (45.8%, 90.8%), ce_loss 1.601
03/03 10:13:11 AM | val: [109/160] Final Prec@1 45.7800% Time 1.57
03/03 10:13:11 AM | Start to train weights for epoch 109
03/03 10:13:17 AM | Train: [110/160] Step 050/097 Loss 1.579 Prec@(1,3) (44.1%, 88.9%), ce_loss 1.601
03/03 10:13:21 AM | Train: [110/160] Step 097/097 Loss 1.583 Prec@(1,3) (44.0%, 88.9%), ce_loss 1.601
03/03 10:13:21 AM | _w_step_train: [110/160] Final Prec@1 43.9980% Time 9.27
03/03 10:13:22 AM | Valid: [110/160] Step 019/019 Loss 1.504 Prec@(1,3) (46.5%, 90.9%), ce_loss 1.601
03/03 10:13:22 AM | val: [110/160] Final Prec@1 46.5000% Time 1.62
03/03 10:13:22 AM | Start to train weights for epoch 110
03/03 10:13:28 AM | Train: [111/160] Step 050/097 Loss 1.599 Prec@(1,3) (43.6%, 88.7%), ce_loss 1.601
03/03 10:13:32 AM | Train: [111/160] Step 097/097 Loss 1.601 Prec@(1,3) (43.4%, 88.6%), ce_loss 1.601
03/03 10:13:32 AM | _w_step_train: [111/160] Final Prec@1 43.4240% Time 9.45
03/03 10:13:33 AM | Valid: [111/160] Step 019/019 Loss 1.442 Prec@(1,3) (49.3%, 91.7%), ce_loss 1.601
03/03 10:13:33 AM | val: [111/160] Final Prec@1 49.3200% Time 1.58
03/03 10:13:33 AM | Start to train weights for epoch 111
03/03 10:13:39 AM | Train: [112/160] Step 050/097 Loss 1.608 Prec@(1,3) (43.1%, 88.0%), ce_loss 1.601
03/03 10:13:43 AM | Train: [112/160] Step 097/097 Loss 1.614 Prec@(1,3) (42.8%, 87.9%), ce_loss 1.601
03/03 10:13:43 AM | _w_step_train: [112/160] Final Prec@1 42.8100% Time 9.35
03/03 10:13:44 AM | Valid: [112/160] Step 019/019 Loss 1.643 Prec@(1,3) (42.6%, 88.1%), ce_loss 1.601
03/03 10:13:44 AM | val: [112/160] Final Prec@1 42.6000% Time 1.70
03/03 10:13:44 AM | Start to train weights for epoch 112
03/03 10:13:50 AM | Train: [113/160] Step 050/097 Loss 1.626 Prec@(1,3) (42.7%, 88.0%), ce_loss 1.601
03/03 10:13:54 AM | Train: [113/160] Step 097/097 Loss 1.630 Prec@(1,3) (42.2%, 87.8%), ce_loss 1.601
03/03 10:13:54 AM | _w_step_train: [113/160] Final Prec@1 42.2460% Time 9.34
03/03 10:13:55 AM | Valid: [113/160] Step 019/019 Loss 1.482 Prec@(1,3) (48.0%, 90.8%), ce_loss 1.601
03/03 10:13:55 AM | val: [113/160] Final Prec@1 48.0000% Time 1.55
03/03 10:13:55 AM | Start to train weights for epoch 113
03/03 10:14:01 AM | Train: [114/160] Step 050/097 Loss 1.636 Prec@(1,3) (42.4%, 87.6%), ce_loss 1.601
03/03 10:14:05 AM | Train: [114/160] Step 097/097 Loss 1.646 Prec@(1,3) (42.0%, 87.5%), ce_loss 1.601
03/03 10:14:05 AM | _w_step_train: [114/160] Final Prec@1 42.0080% Time 9.26
03/03 10:14:06 AM | Valid: [114/160] Step 019/019 Loss 1.540 Prec@(1,3) (45.1%, 89.8%), ce_loss 1.601
03/03 10:14:06 AM | val: [114/160] Final Prec@1 45.1400% Time 1.58
03/03 10:14:06 AM | Start to train weights for epoch 114
03/03 10:14:12 AM | Train: [115/160] Step 050/097 Loss 1.663 Prec@(1,3) (40.9%, 87.3%), ce_loss 1.601
03/03 10:14:15 AM | Train: [115/160] Step 097/097 Loss 1.664 Prec@(1,3) (41.0%, 87.3%), ce_loss 1.602
03/03 10:14:15 AM | _w_step_train: [115/160] Final Prec@1 40.9560% Time 9.30
03/03 10:14:17 AM | Valid: [115/160] Step 019/019 Loss 1.605 Prec@(1,3) (42.5%, 88.8%), ce_loss 1.602
03/03 10:14:17 AM | val: [115/160] Final Prec@1 42.5000% Time 1.57
03/03 10:14:17 AM | Start to train weights for epoch 115
03/03 10:14:23 AM | Train: [116/160] Step 050/097 Loss 1.681 Prec@(1,3) (40.1%, 86.7%), ce_loss 1.602
03/03 10:14:26 AM | Train: [116/160] Step 097/097 Loss 1.683 Prec@(1,3) (40.4%, 86.8%), ce_loss 1.602
03/03 10:14:26 AM | _w_step_train: [116/160] Final Prec@1 40.4160% Time 9.26
03/03 10:14:28 AM | Valid: [116/160] Step 019/019 Loss 1.555 Prec@(1,3) (45.0%, 90.0%), ce_loss 1.602
03/03 10:14:28 AM | val: [116/160] Final Prec@1 44.9600% Time 1.51
03/03 10:14:28 AM | Start to train weights for epoch 116
03/03 10:14:33 AM | Train: [117/160] Step 050/097 Loss 1.693 Prec@(1,3) (40.0%, 86.5%), ce_loss 1.602
03/03 10:14:37 AM | Train: [117/160] Step 097/097 Loss 1.695 Prec@(1,3) (39.9%, 86.3%), ce_loss 1.603
03/03 10:14:37 AM | _w_step_train: [117/160] Final Prec@1 39.8760% Time 9.10
03/03 10:14:38 AM | Valid: [117/160] Step 019/019 Loss 1.595 Prec@(1,3) (44.2%, 88.6%), ce_loss 1.603
03/03 10:14:38 AM | val: [117/160] Final Prec@1 44.1500% Time 1.51
03/03 10:14:38 AM | Start to train weights for epoch 117
03/03 10:14:44 AM | Train: [118/160] Step 050/097 Loss 1.706 Prec@(1,3) (39.7%, 86.5%), ce_loss 1.603
03/03 10:14:48 AM | Train: [118/160] Step 097/097 Loss 1.707 Prec@(1,3) (39.5%, 86.2%), ce_loss 1.603
03/03 10:14:48 AM | _w_step_train: [118/160] Final Prec@1 39.5400% Time 9.24
03/03 10:14:49 AM | Valid: [118/160] Step 019/019 Loss 1.572 Prec@(1,3) (44.6%, 89.2%), ce_loss 1.603
03/03 10:14:49 AM | val: [118/160] Final Prec@1 44.5800% Time 1.53
03/03 10:14:49 AM | Start to train weights for epoch 118
03/03 10:14:55 AM | Train: [119/160] Step 050/097 Loss 1.719 Prec@(1,3) (39.0%, 86.4%), ce_loss 1.604
03/03 10:14:58 AM | Train: [119/160] Step 097/097 Loss 1.723 Prec@(1,3) (38.8%, 86.0%), ce_loss 1.604
03/03 10:14:59 AM | _w_step_train: [119/160] Final Prec@1 38.7980% Time 9.28
03/03 10:15:00 AM | Valid: [119/160] Step 019/019 Loss 1.595 Prec@(1,3) (43.5%, 89.1%), ce_loss 1.604
03/03 10:15:00 AM | val: [119/160] Final Prec@1 43.5200% Time 1.56
03/03 10:15:00 AM | Start to train weights for epoch 119
03/03 10:15:06 AM | Train: [120/160] Step 050/097 Loss 1.723 Prec@(1,3) (38.9%, 86.0%), ce_loss 1.605
03/03 10:15:09 AM | Train: [120/160] Step 097/097 Loss 1.725 Prec@(1,3) (38.9%, 85.6%), ce_loss 1.605
03/03 10:15:09 AM | _w_step_train: [120/160] Final Prec@1 38.9440% Time 9.15
03/03 10:15:11 AM | Valid: [120/160] Step 019/019 Loss 1.901 Prec@(1,3) (32.8%, 84.3%), ce_loss 1.605
03/03 10:15:11 AM | val: [120/160] Final Prec@1 32.7700% Time 1.56
03/03 10:15:11 AM | Start to train weights for epoch 120
03/03 10:15:16 AM | Train: [121/160] Step 050/097 Loss 1.742 Prec@(1,3) (38.4%, 85.1%), ce_loss 1.606
03/03 10:15:20 AM | Train: [121/160] Step 097/097 Loss 1.743 Prec@(1,3) (38.3%, 85.2%), ce_loss 1.606
03/03 10:15:20 AM | _w_step_train: [121/160] Final Prec@1 38.2840% Time 9.26
03/03 10:15:22 AM | Valid: [121/160] Step 019/019 Loss 1.641 Prec@(1,3) (42.0%, 88.0%), ce_loss 1.606
03/03 10:15:22 AM | val: [121/160] Final Prec@1 41.9600% Time 1.52
03/03 10:15:22 AM | Start to train weights for epoch 121
03/03 10:15:27 AM | Train: [122/160] Step 050/097 Loss 1.747 Prec@(1,3) (38.1%, 85.3%), ce_loss 1.607
03/03 10:15:31 AM | Train: [122/160] Step 097/097 Loss 1.747 Prec@(1,3) (38.1%, 85.1%), ce_loss 1.607
03/03 10:15:31 AM | _w_step_train: [122/160] Final Prec@1 38.0600% Time 9.12
03/03 10:15:32 AM | Valid: [122/160] Step 019/019 Loss 1.693 Prec@(1,3) (39.9%, 86.6%), ce_loss 1.608
03/03 10:15:32 AM | val: [122/160] Final Prec@1 39.9000% Time 1.62
03/03 10:15:32 AM | Start to train weights for epoch 122
03/03 10:15:38 AM | Train: [123/160] Step 050/097 Loss 1.750 Prec@(1,3) (38.1%, 85.0%), ce_loss 1.608
03/03 10:15:42 AM | Train: [123/160] Step 097/097 Loss 1.755 Prec@(1,3) (37.8%, 84.8%), ce_loss 1.609
03/03 10:15:42 AM | _w_step_train: [123/160] Final Prec@1 37.8160% Time 9.25
03/03 10:15:43 AM | Valid: [123/160] Step 019/019 Loss 1.674 Prec@(1,3) (40.3%, 87.1%), ce_loss 1.609
03/03 10:15:43 AM | val: [123/160] Final Prec@1 40.2600% Time 1.52
03/03 10:15:43 AM | Start to train weights for epoch 123
03/03 10:15:49 AM | Train: [124/160] Step 050/097 Loss 1.763 Prec@(1,3) (37.5%, 84.9%), ce_loss 1.609
03/03 10:15:52 AM | Train: [124/160] Step 097/097 Loss 1.760 Prec@(1,3) (37.8%, 84.9%), ce_loss 1.610
03/03 10:15:52 AM | _w_step_train: [124/160] Final Prec@1 37.7660% Time 9.23
03/03 10:15:54 AM | Valid: [124/160] Step 019/019 Loss 1.618 Prec@(1,3) (42.8%, 88.4%), ce_loss 1.610
03/03 10:15:54 AM | val: [124/160] Final Prec@1 42.7800% Time 1.55
03/03 10:15:54 AM | Start to train weights for epoch 124
03/03 10:15:59 AM | Train: [125/160] Step 050/097 Loss 1.775 Prec@(1,3) (37.1%, 84.6%), ce_loss 1.610
03/03 10:16:03 AM | Train: [125/160] Step 097/097 Loss 1.777 Prec@(1,3) (36.9%, 84.4%), ce_loss 1.611
03/03 10:16:03 AM | _w_step_train: [125/160] Final Prec@1 36.8900% Time 9.16
03/03 10:16:05 AM | Valid: [125/160] Step 019/019 Loss 1.676 Prec@(1,3) (40.6%, 87.1%), ce_loss 1.611
03/03 10:16:05 AM | val: [125/160] Final Prec@1 40.5600% Time 1.54
03/03 10:16:05 AM | Start to train weights for epoch 125
03/03 10:16:10 AM | Train: [126/160] Step 050/097 Loss 1.787 Prec@(1,3) (36.3%, 84.0%), ce_loss 1.611
03/03 10:16:14 AM | Train: [126/160] Step 097/097 Loss 1.789 Prec@(1,3) (36.3%, 84.1%), ce_loss 1.612
03/03 10:16:14 AM | _w_step_train: [126/160] Final Prec@1 36.2540% Time 9.16
03/03 10:16:15 AM | Valid: [126/160] Step 019/019 Loss 1.682 Prec@(1,3) (41.3%, 87.0%), ce_loss 1.612
03/03 10:16:15 AM | val: [126/160] Final Prec@1 41.2900% Time 1.57
03/03 10:16:15 AM | Start to train weights for epoch 126
03/03 10:16:21 AM | Train: [127/160] Step 050/097 Loss 1.802 Prec@(1,3) (35.9%, 83.7%), ce_loss 1.613
03/03 10:16:25 AM | Train: [127/160] Step 097/097 Loss 1.807 Prec@(1,3) (35.7%, 83.5%), ce_loss 1.613
03/03 10:16:25 AM | _w_step_train: [127/160] Final Prec@1 35.6620% Time 9.27
03/03 10:16:26 AM | Valid: [127/160] Step 019/019 Loss 1.716 Prec@(1,3) (38.8%, 86.1%), ce_loss 1.614
03/03 10:16:26 AM | val: [127/160] Final Prec@1 38.7500% Time 1.63
03/03 10:16:26 AM | Start to train weights for epoch 127
03/03 10:16:32 AM | Train: [128/160] Step 050/097 Loss 1.822 Prec@(1,3) (35.3%, 83.1%), ce_loss 1.614
03/03 10:16:35 AM | Train: [128/160] Step 097/097 Loss 1.819 Prec@(1,3) (35.4%, 83.3%), ce_loss 1.615
03/03 10:16:35 AM | _w_step_train: [128/160] Final Prec@1 35.3840% Time 9.24
03/03 10:16:37 AM | Valid: [128/160] Step 019/019 Loss 1.785 Prec@(1,3) (36.7%, 83.7%), ce_loss 1.615
03/03 10:16:37 AM | val: [128/160] Final Prec@1 36.7000% Time 1.55
03/03 10:16:37 AM | Start to train weights for epoch 128
03/03 10:16:43 AM | Train: [129/160] Step 050/097 Loss 1.852 Prec@(1,3) (34.1%, 82.5%), ce_loss 1.616
03/03 10:16:46 AM | Train: [129/160] Step 097/097 Loss 1.840 Prec@(1,3) (34.6%, 82.7%), ce_loss 1.617
03/03 10:16:46 AM | _w_step_train: [129/160] Final Prec@1 34.5920% Time 9.16
03/03 10:16:48 AM | Valid: [129/160] Step 019/019 Loss 1.725 Prec@(1,3) (39.2%, 85.5%), ce_loss 1.617
03/03 10:16:48 AM | val: [129/160] Final Prec@1 39.2400% Time 1.70
03/03 10:16:48 AM | Start to train weights for epoch 129
03/03 10:16:54 AM | Train: [130/160] Step 050/097 Loss 1.855 Prec@(1,3) (33.9%, 81.8%), ce_loss 1.618
03/03 10:16:57 AM | Train: [130/160] Step 097/097 Loss 1.853 Prec@(1,3) (34.0%, 81.9%), ce_loss 1.618
03/03 10:16:57 AM | _w_step_train: [130/160] Final Prec@1 33.9880% Time 9.25
03/03 10:16:59 AM | Valid: [130/160] Step 019/019 Loss 1.722 Prec@(1,3) (39.5%, 85.6%), ce_loss 1.618
03/03 10:16:59 AM | val: [130/160] Final Prec@1 39.4800% Time 1.51
03/03 10:16:59 AM | Start to train weights for epoch 130
03/03 10:17:04 AM | Train: [131/160] Step 050/097 Loss 1.863 Prec@(1,3) (33.7%, 82.0%), ce_loss 1.619
03/03 10:17:08 AM | Train: [131/160] Step 097/097 Loss 1.864 Prec@(1,3) (33.6%, 81.9%), ce_loss 1.620
03/03 10:17:08 AM | _w_step_train: [131/160] Final Prec@1 33.5520% Time 9.05
03/03 10:17:09 AM | Valid: [131/160] Step 019/019 Loss 1.783 Prec@(1,3) (37.4%, 83.8%), ce_loss 1.620
03/03 10:17:09 AM | val: [131/160] Final Prec@1 37.4300% Time 1.59
03/03 10:17:09 AM | Start to train weights for epoch 131
03/03 10:17:15 AM | Train: [132/160] Step 050/097 Loss 1.874 Prec@(1,3) (33.6%, 81.3%), ce_loss 1.621
03/03 10:17:18 AM | Train: [132/160] Step 097/097 Loss 1.870 Prec@(1,3) (33.7%, 81.5%), ce_loss 1.622
03/03 10:17:18 AM | _w_step_train: [132/160] Final Prec@1 33.6680% Time 9.15
03/03 10:17:20 AM | Valid: [132/160] Step 019/019 Loss 1.738 Prec@(1,3) (38.9%, 85.1%), ce_loss 1.622
03/03 10:17:20 AM | val: [132/160] Final Prec@1 38.9000% Time 1.56
03/03 10:17:20 AM | Start to train weights for epoch 132
03/03 10:17:26 AM | Train: [133/160] Step 050/097 Loss 1.860 Prec@(1,3) (34.2%, 81.5%), ce_loss 1.623
03/03 10:17:29 AM | Train: [133/160] Step 097/097 Loss 1.864 Prec@(1,3) (33.9%, 81.5%), ce_loss 1.623
03/03 10:17:29 AM | _w_step_train: [133/160] Final Prec@1 33.8580% Time 9.18
03/03 10:17:31 AM | Valid: [133/160] Step 019/019 Loss 1.769 Prec@(1,3) (37.6%, 84.4%), ce_loss 1.624
03/03 10:17:31 AM | val: [133/160] Final Prec@1 37.5900% Time 1.55
03/03 10:17:31 AM | Start to train weights for epoch 133
03/03 10:17:36 AM | Train: [134/160] Step 050/097 Loss 1.868 Prec@(1,3) (33.9%, 81.8%), ce_loss 1.624
03/03 10:17:40 AM | Train: [134/160] Step 097/097 Loss 1.872 Prec@(1,3) (33.5%, 81.5%), ce_loss 1.625
03/03 10:17:40 AM | _w_step_train: [134/160] Final Prec@1 33.5100% Time 9.22
03/03 10:17:42 AM | Valid: [134/160] Step 019/019 Loss 1.739 Prec@(1,3) (38.7%, 85.3%), ce_loss 1.625
03/03 10:17:42 AM | val: [134/160] Final Prec@1 38.7100% Time 1.55
03/03 10:17:42 AM | Start to train weights for epoch 134
03/03 10:17:47 AM | Train: [135/160] Step 050/097 Loss 1.879 Prec@(1,3) (33.0%, 81.3%), ce_loss 1.626
03/03 10:17:51 AM | Train: [135/160] Step 097/097 Loss 1.880 Prec@(1,3) (33.1%, 81.2%), ce_loss 1.627
03/03 10:17:51 AM | _w_step_train: [135/160] Final Prec@1 33.1360% Time 9.17
03/03 10:17:52 AM | Valid: [135/160] Step 019/019 Loss 1.761 Prec@(1,3) (37.9%, 85.2%), ce_loss 1.627
03/03 10:17:52 AM | val: [135/160] Final Prec@1 37.8800% Time 1.57
03/03 10:17:52 AM | Start to train weights for epoch 135
03/03 10:17:58 AM | Train: [136/160] Step 050/097 Loss 1.879 Prec@(1,3) (33.0%, 81.3%), ce_loss 1.628
03/03 10:18:02 AM | Train: [136/160] Step 097/097 Loss 1.880 Prec@(1,3) (33.1%, 81.0%), ce_loss 1.629
03/03 10:18:02 AM | _w_step_train: [136/160] Final Prec@1 33.1460% Time 9.31
03/03 10:18:03 AM | Valid: [136/160] Step 019/019 Loss 1.760 Prec@(1,3) (37.9%, 85.1%), ce_loss 1.629
03/03 10:18:03 AM | val: [136/160] Final Prec@1 37.9200% Time 1.55
03/03 10:18:03 AM | Start to train weights for epoch 136
03/03 10:18:09 AM | Train: [137/160] Step 050/097 Loss 1.886 Prec@(1,3) (32.7%, 80.9%), ce_loss 1.630
03/03 10:18:12 AM | Train: [137/160] Step 097/097 Loss 1.886 Prec@(1,3) (32.9%, 81.0%), ce_loss 1.630
03/03 10:18:12 AM | _w_step_train: [137/160] Final Prec@1 32.8600% Time 9.19
03/03 10:18:14 AM | Valid: [137/160] Step 019/019 Loss 1.764 Prec@(1,3) (37.8%, 84.6%), ce_loss 1.630
03/03 10:18:14 AM | val: [137/160] Final Prec@1 37.8100% Time 1.57
03/03 10:18:14 AM | Start to train weights for epoch 137
03/03 10:18:20 AM | Train: [138/160] Step 050/097 Loss 1.896 Prec@(1,3) (32.3%, 80.5%), ce_loss 1.631
03/03 10:18:23 AM | Train: [138/160] Step 097/097 Loss 1.896 Prec@(1,3) (32.4%, 80.6%), ce_loss 1.632
03/03 10:18:23 AM | _w_step_train: [138/160] Final Prec@1 32.4460% Time 9.31
03/03 10:18:25 AM | Valid: [138/160] Step 019/019 Loss 1.766 Prec@(1,3) (37.4%, 84.7%), ce_loss 1.632
03/03 10:18:25 AM | val: [138/160] Final Prec@1 37.3600% Time 1.53
03/03 10:18:25 AM | Start to train weights for epoch 138
03/03 10:18:30 AM | Train: [139/160] Step 050/097 Loss 1.892 Prec@(1,3) (32.6%, 80.8%), ce_loss 1.633
03/03 10:18:34 AM | Train: [139/160] Step 097/097 Loss 1.892 Prec@(1,3) (32.7%, 80.9%), ce_loss 1.634
03/03 10:18:34 AM | _w_step_train: [139/160] Final Prec@1 32.6700% Time 9.18
03/03 10:18:36 AM | Valid: [139/160] Step 019/019 Loss 1.825 Prec@(1,3) (34.4%, 83.0%), ce_loss 1.634
03/03 10:18:36 AM | val: [139/160] Final Prec@1 34.3600% Time 1.65
03/03 10:18:36 AM | Start to train weights for epoch 139
03/03 10:18:41 AM | Train: [140/160] Step 050/097 Loss 1.906 Prec@(1,3) (32.2%, 80.4%), ce_loss 1.635
03/03 10:18:45 AM | Train: [140/160] Step 097/097 Loss 1.902 Prec@(1,3) (32.3%, 80.6%), ce_loss 1.636
03/03 10:18:45 AM | _w_step_train: [140/160] Final Prec@1 32.2540% Time 9.16
03/03 10:18:46 AM | Valid: [140/160] Step 019/019 Loss 1.792 Prec@(1,3) (36.8%, 83.9%), ce_loss 1.636
03/03 10:18:46 AM | val: [140/160] Final Prec@1 36.8400% Time 1.57
03/03 10:18:46 AM | Start to train weights for epoch 140
03/03 10:18:52 AM | Train: [141/160] Step 050/097 Loss 1.911 Prec@(1,3) (31.8%, 80.1%), ce_loss 1.637
03/03 10:18:56 AM | Train: [141/160] Step 097/097 Loss 1.909 Prec@(1,3) (32.1%, 80.2%), ce_loss 1.637
03/03 10:18:56 AM | _w_step_train: [141/160] Final Prec@1 32.0760% Time 9.21
03/03 10:18:57 AM | Valid: [141/160] Step 019/019 Loss 1.788 Prec@(1,3) (36.7%, 84.2%), ce_loss 1.638
03/03 10:18:57 AM | val: [141/160] Final Prec@1 36.7200% Time 1.55
03/03 10:18:57 AM | Start to train weights for epoch 141
03/03 10:19:03 AM | Train: [142/160] Step 050/097 Loss 1.910 Prec@(1,3) (32.0%, 80.2%), ce_loss 1.638
03/03 10:19:06 AM | Train: [142/160] Step 097/097 Loss 1.911 Prec@(1,3) (31.8%, 80.0%), ce_loss 1.639
03/03 10:19:06 AM | _w_step_train: [142/160] Final Prec@1 31.8100% Time 9.17
03/03 10:19:08 AM | Valid: [142/160] Step 019/019 Loss 1.805 Prec@(1,3) (35.7%, 83.7%), ce_loss 1.639
03/03 10:19:08 AM | val: [142/160] Final Prec@1 35.6600% Time 1.53
03/03 10:19:08 AM | Start to train weights for epoch 142
03/03 10:19:13 AM | Train: [143/160] Step 050/097 Loss 1.911 Prec@(1,3) (31.9%, 80.2%), ce_loss 1.640
03/03 10:19:17 AM | Train: [143/160] Step 097/097 Loss 1.912 Prec@(1,3) (31.8%, 80.2%), ce_loss 1.641
03/03 10:19:17 AM | _w_step_train: [143/160] Final Prec@1 31.8320% Time 9.06
03/03 10:19:18 AM | Valid: [143/160] Step 019/019 Loss 1.815 Prec@(1,3) (35.7%, 83.0%), ce_loss 1.641
03/03 10:19:18 AM | val: [143/160] Final Prec@1 35.6900% Time 1.57
03/03 10:19:18 AM | Start to train weights for epoch 143
03/03 10:19:24 AM | Train: [144/160] Step 050/097 Loss 1.920 Prec@(1,3) (31.3%, 80.0%), ce_loss 1.642
03/03 10:19:28 AM | Train: [144/160] Step 097/097 Loss 1.922 Prec@(1,3) (31.4%, 79.9%), ce_loss 1.643
03/03 10:19:28 AM | _w_step_train: [144/160] Final Prec@1 31.3880% Time 9.32
03/03 10:19:29 AM | Valid: [144/160] Step 019/019 Loss 1.788 Prec@(1,3) (36.8%, 84.2%), ce_loss 1.643
03/03 10:19:29 AM | val: [144/160] Final Prec@1 36.8300% Time 1.63
03/03 10:19:29 AM | Start to train weights for epoch 144
03/03 10:19:35 AM | Train: [145/160] Step 050/097 Loss 1.924 Prec@(1,3) (31.3%, 79.9%), ce_loss 1.644
03/03 10:19:39 AM | Train: [145/160] Step 097/097 Loss 1.922 Prec@(1,3) (31.4%, 80.0%), ce_loss 1.645
03/03 10:19:39 AM | _w_step_train: [145/160] Final Prec@1 31.3880% Time 9.14
03/03 10:19:40 AM | Valid: [145/160] Step 019/019 Loss 1.807 Prec@(1,3) (36.7%, 83.2%), ce_loss 1.645
03/03 10:19:40 AM | val: [145/160] Final Prec@1 36.7200% Time 1.54
03/03 10:19:40 AM | Start to train weights for epoch 145
03/03 10:19:46 AM | Train: [146/160] Step 050/097 Loss 1.929 Prec@(1,3) (30.6%, 79.5%), ce_loss 1.646
03/03 10:19:49 AM | Train: [146/160] Step 097/097 Loss 1.927 Prec@(1,3) (31.1%, 79.6%), ce_loss 1.646
03/03 10:19:49 AM | _w_step_train: [146/160] Final Prec@1 31.0820% Time 9.14
03/03 10:19:51 AM | Valid: [146/160] Step 019/019 Loss 1.814 Prec@(1,3) (36.5%, 83.4%), ce_loss 1.647
03/03 10:19:51 AM | val: [146/160] Final Prec@1 36.5500% Time 1.55
03/03 10:19:51 AM | Start to train weights for epoch 146
03/03 10:19:56 AM | Train: [147/160] Step 050/097 Loss 1.934 Prec@(1,3) (31.5%, 79.4%), ce_loss 1.647
03/03 10:20:00 AM | Train: [147/160] Step 097/097 Loss 1.930 Prec@(1,3) (31.5%, 79.5%), ce_loss 1.648
03/03 10:20:00 AM | _w_step_train: [147/160] Final Prec@1 31.4740% Time 9.11
03/03 10:20:02 AM | Valid: [147/160] Step 019/019 Loss 1.812 Prec@(1,3) (36.2%, 83.2%), ce_loss 1.648
03/03 10:20:02 AM | val: [147/160] Final Prec@1 36.2300% Time 1.66
03/03 10:20:02 AM | Start to train weights for epoch 147
03/03 10:20:07 AM | Train: [148/160] Step 050/097 Loss 1.926 Prec@(1,3) (31.3%, 79.8%), ce_loss 1.649
03/03 10:20:11 AM | Train: [148/160] Step 097/097 Loss 1.930 Prec@(1,3) (31.2%, 79.5%), ce_loss 1.650
03/03 10:20:11 AM | _w_step_train: [148/160] Final Prec@1 31.2440% Time 9.07
03/03 10:20:12 AM | Valid: [148/160] Step 019/019 Loss 1.817 Prec@(1,3) (35.7%, 83.3%), ce_loss 1.650
03/03 10:20:12 AM | val: [148/160] Final Prec@1 35.7200% Time 1.53
03/03 10:20:12 AM | Start to train weights for epoch 148
03/03 10:20:18 AM | Train: [149/160] Step 050/097 Loss 1.930 Prec@(1,3) (31.1%, 79.8%), ce_loss 1.651
03/03 10:20:21 AM | Train: [149/160] Step 097/097 Loss 1.932 Prec@(1,3) (31.1%, 79.5%), ce_loss 1.652
03/03 10:20:21 AM | _w_step_train: [149/160] Final Prec@1 31.0920% Time 9.25
03/03 10:20:23 AM | Valid: [149/160] Step 019/019 Loss 1.815 Prec@(1,3) (35.9%, 83.2%), ce_loss 1.652
03/03 10:20:23 AM | val: [149/160] Final Prec@1 35.8600% Time 1.57
03/03 10:20:23 AM | Start to train weights for epoch 149
03/03 10:20:29 AM | Train: [150/160] Step 050/097 Loss 1.930 Prec@(1,3) (31.4%, 79.5%), ce_loss 1.653
03/03 10:20:32 AM | Train: [150/160] Step 097/097 Loss 1.931 Prec@(1,3) (31.3%, 79.6%), ce_loss 1.653
03/03 10:20:32 AM | _w_step_train: [150/160] Final Prec@1 31.3160% Time 9.37
03/03 10:20:34 AM | Valid: [150/160] Step 019/019 Loss 1.811 Prec@(1,3) (36.6%, 83.0%), ce_loss 1.654
03/03 10:20:34 AM | val: [150/160] Final Prec@1 36.6300% Time 1.60
03/03 10:20:34 AM | Start to train weights for epoch 150
03/03 10:20:40 AM | Train: [151/160] Step 050/097 Loss 1.943 Prec@(1,3) (30.5%, 79.0%), ce_loss 1.654
03/03 10:20:43 AM | Train: [151/160] Step 097/097 Loss 1.937 Prec@(1,3) (30.8%, 79.2%), ce_loss 1.655
03/03 10:20:43 AM | _w_step_train: [151/160] Final Prec@1 30.7760% Time 9.13
03/03 10:20:45 AM | Valid: [151/160] Step 019/019 Loss 1.828 Prec@(1,3) (35.9%, 82.8%), ce_loss 1.655
03/03 10:20:45 AM | val: [151/160] Final Prec@1 35.9000% Time 1.57
03/03 10:20:45 AM | Start to train weights for epoch 151
03/03 10:20:50 AM | Train: [152/160] Step 050/097 Loss 1.932 Prec@(1,3) (31.1%, 79.4%), ce_loss 1.656
03/03 10:20:54 AM | Train: [152/160] Step 097/097 Loss 1.935 Prec@(1,3) (31.0%, 79.4%), ce_loss 1.657
03/03 10:20:54 AM | _w_step_train: [152/160] Final Prec@1 30.9540% Time 9.17
03/03 10:20:56 AM | Valid: [152/160] Step 019/019 Loss 1.813 Prec@(1,3) (36.0%, 82.8%), ce_loss 1.657
03/03 10:20:56 AM | val: [152/160] Final Prec@1 36.0400% Time 1.65
03/03 10:20:56 AM | Start to train weights for epoch 152
03/03 10:21:01 AM | Train: [153/160] Step 050/097 Loss 1.933 Prec@(1,3) (31.0%, 79.6%), ce_loss 1.658
03/03 10:21:05 AM | Train: [153/160] Step 097/097 Loss 1.934 Prec@(1,3) (31.1%, 79.5%), ce_loss 1.659
03/03 10:21:05 AM | _w_step_train: [153/160] Final Prec@1 31.1060% Time 9.06
03/03 10:21:06 AM | Valid: [153/160] Step 019/019 Loss 1.808 Prec@(1,3) (36.7%, 83.3%), ce_loss 1.659
03/03 10:21:06 AM | val: [153/160] Final Prec@1 36.7500% Time 1.54
03/03 10:21:06 AM | Start to train weights for epoch 153
03/03 10:21:12 AM | Train: [154/160] Step 050/097 Loss 1.935 Prec@(1,3) (31.0%, 79.4%), ce_loss 1.660
03/03 10:21:15 AM | Train: [154/160] Step 097/097 Loss 1.935 Prec@(1,3) (31.1%, 79.5%), ce_loss 1.660
03/03 10:21:15 AM | _w_step_train: [154/160] Final Prec@1 31.0640% Time 9.10
03/03 10:21:17 AM | Valid: [154/160] Step 019/019 Loss 1.816 Prec@(1,3) (36.0%, 82.9%), ce_loss 1.660
03/03 10:21:17 AM | val: [154/160] Final Prec@1 35.9500% Time 1.59
03/03 10:21:17 AM | Start to train weights for epoch 154
03/03 10:21:22 AM | Train: [155/160] Step 050/097 Loss 1.936 Prec@(1,3) (30.7%, 79.5%), ce_loss 1.661
03/03 10:21:26 AM | Train: [155/160] Step 097/097 Loss 1.933 Prec@(1,3) (31.0%, 79.6%), ce_loss 1.662
03/03 10:21:26 AM | _w_step_train: [155/160] Final Prec@1 31.0460% Time 9.12
03/03 10:21:27 AM | Valid: [155/160] Step 019/019 Loss 1.798 Prec@(1,3) (37.2%, 83.7%), ce_loss 1.662
03/03 10:21:27 AM | val: [155/160] Final Prec@1 37.1900% Time 1.52
03/03 10:21:27 AM | Start to train weights for epoch 155
03/03 10:21:33 AM | Train: [156/160] Step 050/097 Loss 1.930 Prec@(1,3) (31.6%, 79.4%), ce_loss 1.663
03/03 10:21:37 AM | Train: [156/160] Step 097/097 Loss 1.935 Prec@(1,3) (31.3%, 79.3%), ce_loss 1.663
03/03 10:21:37 AM | _w_step_train: [156/160] Final Prec@1 31.2540% Time 9.35
03/03 10:21:38 AM | Valid: [156/160] Step 019/019 Loss 1.806 Prec@(1,3) (37.0%, 83.4%), ce_loss 1.664
03/03 10:21:38 AM | val: [156/160] Final Prec@1 36.9700% Time 1.60
03/03 10:21:38 AM | Start to train weights for epoch 156
03/03 10:21:44 AM | Train: [157/160] Step 050/097 Loss 1.932 Prec@(1,3) (30.8%, 79.6%), ce_loss 1.664
03/03 10:21:48 AM | Train: [157/160] Step 097/097 Loss 1.933 Prec@(1,3) (30.9%, 79.4%), ce_loss 1.665
03/03 10:21:48 AM | _w_step_train: [157/160] Final Prec@1 30.8520% Time 9.33
03/03 10:21:49 AM | Valid: [157/160] Step 019/019 Loss 1.801 Prec@(1,3) (37.1%, 83.4%), ce_loss 1.665
03/03 10:21:49 AM | val: [157/160] Final Prec@1 37.1100% Time 1.53
03/03 10:21:49 AM | Start to train weights for epoch 157
03/03 10:21:55 AM | Train: [158/160] Step 050/097 Loss 1.941 Prec@(1,3) (30.5%, 79.2%), ce_loss 1.666
03/03 10:21:58 AM | Train: [158/160] Step 097/097 Loss 1.936 Prec@(1,3) (31.0%, 79.3%), ce_loss 1.667
03/03 10:21:58 AM | _w_step_train: [158/160] Final Prec@1 30.9540% Time 9.09
03/03 10:22:00 AM | Valid: [158/160] Step 019/019 Loss 1.795 Prec@(1,3) (37.1%, 83.8%), ce_loss 1.667
03/03 10:22:00 AM | val: [158/160] Final Prec@1 37.1400% Time 1.56
03/03 10:22:00 AM | Start to train weights for epoch 158
03/03 10:22:05 AM | Train: [159/160] Step 050/097 Loss 1.934 Prec@(1,3) (31.0%, 79.7%), ce_loss 1.668
03/03 10:22:09 AM | Train: [159/160] Step 097/097 Loss 1.936 Prec@(1,3) (30.8%, 79.4%), ce_loss 1.668
03/03 10:22:09 AM | _w_step_train: [159/160] Final Prec@1 30.8040% Time 9.04
03/03 10:22:11 AM | Valid: [159/160] Step 019/019 Loss 1.808 Prec@(1,3) (36.5%, 83.5%), ce_loss 1.668
03/03 10:22:11 AM | val: [159/160] Final Prec@1 36.5100% Time 1.52
03/03 10:22:11 AM | Start to train weights for epoch 159
03/03 10:22:16 AM | Train: [160/160] Step 050/097 Loss 1.932 Prec@(1,3) (31.0%, 79.4%), ce_loss 1.669
03/03 10:22:20 AM | Train: [160/160] Step 097/097 Loss 1.934 Prec@(1,3) (31.1%, 79.3%), ce_loss 1.670
03/03 10:22:20 AM | _w_step_train: [160/160] Final Prec@1 31.1100% Time 9.10
03/03 10:22:21 AM | Valid: [160/160] Step 019/019 Loss 1.817 Prec@(1,3) (36.1%, 83.0%), ce_loss 1.670
03/03 10:22:21 AM | val: [160/160] Final Prec@1 36.1000% Time 1.48
03/03 10:22:23 AM | Valid: [160/160] Step 019/019 Loss 1.817 Prec@(1,3) (36.1%, 83.0%), ce_loss 1.670
03/03 10:22:23 AM | val: [160/160] Final Prec@1 36.1000% Time 1.54
03/03 10:22:23 AM | ==================================== Training Done ======================================
save_model_dir exp_subnet/ResNet20_03_03_qat_no_pretrain_resnet20_0/
This is the:  exp_subnet/ResNet20_03_03_qat_no_pretrain_resnet20_0/ [1, 2, 4, 8, 1, 2, 4, 8, 1] [1, 2, 4, 8, 1, 2, 4, 8, 1]

